Joint Sequential Fronthaul Quantization and Hardware Complexity Reduction in Uplink Cell-Free Massive MIMO Networks

Fronthaul quantization causes a significant distortion in cell-free massive MIMO networks. Due to the limited capacity of fronthaul links, information exchange among access points (APs) must be quantized significantly. Furthermore, the complexity of the multiplication operation in the base-band processing unit increases with the number of bits of the operands. Thus, quantizing the APs' signal vector reduces the complexity of signal estimation in the base-band processing unit. Most recent works consider the direct quantization of the received signal vectors at each AP without any pre-processing. However, the signal vectors received at different APs are correlated mutually (inter-AP correlation) and also have correlated dimensions (intra-AP correlation). Hence, cooperative quantization of APs fronthaul can help to efficiently use the quantization bits at each AP and further reduce the distortion imposed on the quantized vector at the APs. This paper considers a daisy chain fronthaul and three different processing sequences at each AP. We show that 1) de-correlating the received signal vector at each AP from the corresponding vectors of the previous APs (inter-AP de-correlation) and 2) de-correlating the dimensions of the received signal vector at each AP (intra-AP de-correlation) before quantization helps to use the quantization bits at each AP more efficiently than directly quantizing the received signal vector without any pre-processing and consequently, improves the bit error rate (BER) and normalized mean square error (NMSE) of users signal estimation.

==> DATA/BER_L10_K5_N2_BT3LN.csv <==
A,B,C,D,E
0.0481302,0.06587144,0.08063112,0.07870832,-20
0.03770756,0.05430772,0.07021776,0.06891624,-19
0.02879224,0.04408132,0.06090928,0.06031744,-18
0.0213188,0.03519072,0.05253516,0.05291688,-17
0.0153284,0.02760696,0.04521288,0.046672,-16
0.01064988,0.02123072,0.03893948,0.04137652,-15
0.00713552,0.0160562,0.03336968,0.03701696,-14
0.00463428,0.01190992,0.02870672,0.03345172,-13
0.00289824,0.00865528,0.02469972,0.03054696,-12
0.00177096,0.00621684,0.0212076,0.02829332,-11
0.00105284,0.00438288,0.01835368,0.02640644,-10
0.0005984,0.00305548,0.0158854,0.02500236,-9
0.000325800000000001,0.0020948,0.0138806,0.0238584,-8
0.000170080000000001,0.00142576,0.01216296,0.02290132,-7
8.14400000000004e-05,0.00095536,0.01073748,0.02216552,-6
3.29600000000019e-05,0.000620880000000006,0.00954308,0.02156868,-5
1.35600000000002e-05,0.000399159999999998,0.00856196,0.02115144,-4
3.96000000000063e-06,0.000250680000000003,0.0077216,0.02078908,-3
1.16000000000005e-06,0.000146400000000001,0.00708292,0.02046756,-2
2.4000000000024e-07,8.21600000000011e-05,0.00652252,0.0202452,-1
4.000000000004e-08,4.5440000000001e-05,0.00609448,0.0200714,0


==> DATA/Data_final_manuscript/BER_K10_N4_L5_BT3M.csv <==
A,B,C,D,E
0.00468207,0.0095212,0.01153527,0.01829436,-20
0.00287781,0.00676077,0.00863915999999999,0.01541081,-19
0.00168229,0.00469865,0.00642583,0.01305062,-18
0.00092919,0.00319893,0.00473037,0.01119526,-17
0.000480019999999995,0.0021123,0.00344126999999999,0.00969741999999999,-16
0.000235899999999994,0.00137598,0.00250496000000001,0.00849933,-15
0.000111139999999991,0.000880019999999995,0.00182159,0.00754119,-14
4.99299999999897e-05,0.000557229999999998,0.00132439,0.00678596,-13
2.14699999999957e-05,0.00034178,0.000964999999999996,0.00619556999999999,-12
9.12999999999664e-06,0.000215119999999996,0.00071269,0.00570953,-11
3.63999999999753e-06,0.000133109999999991,0.000530910000000001,0.00532549,-10
1.14999999999921e-06,8.54399999999927e-05,0.000399879999999998,0.005012,-9
2.99999999999745e-07,5.39699999999926e-05,0.000305659999999997,0.00479184,-8
6.99999999997924e-08,3.41899999999884e-05,0.00023615,0.00459883,-7
9.99999999973245e-09,2.27799999999928e-05,0.000184949999999994,0.00443448,-6
0,1.52799999999914e-05,0.000149979999999994,0.00431863,-5
0,1.0199999999993e-05,0.000121929999999991,0.00422122,-4
0,6.659999999995e-06,9.95099999999838e-05,0.00416742,-3
0,4.63999999999576e-06,8.19899999999901e-05,0.00409929,-2
0,3.11999999999812e-06,7.01999999999908e-05,0.00405152,-1
0,2.05999999999762e-06,5.72099999999909e-05,0.00401114,0


==> DATA/Data_final_manuscript/MSE_K10_L5_N4_p0_1.csv <==
A,B,C,D,E
0.0222949741162445,0.831818372814612,0.843057905901017,0.834161285490781,1
0.0222720013545752,0.215112008039367,0.281838428269891,0.340964413897871,2
0.0222802403829674,0.0727667958270932,0.108485741550325,0.151818001916692,3
0.0222814733569881,0.036670045487225,0.0493597236549701,0.0680563546146809,4
0.0222778211731742,0.0262642057871602,0.0301754872022485,0.0370755978973378,5
0.0222834652848307,0.0233511664403865,0.024413850702483,0.0268123128211743,6
0.0222761929020466,0.0225780049311638,0.0228244955401441,0.0235568297202846,7
0.0222807522727241,0.0223866887455634,0.0224197032947592,0.0226208782606058,8
0.0222869431163015,0.0223438152551405,0.0223239343778129,0.0223747718482787,9
0.0222846106220569,0.022327727532778,0.0222957960795908,0.0223086849381786,10
0.0222822199090049,0.0223229107006805,0.0222871297911767,0.0222897755121973,11
0.0222827123466258,0.0223222830043114,0.0222855925899445,0.0222865614636246,12


==> DATA/Data_final_manuscript/cdfinfo_BT_3M.csv <==
A,B,C
-3.20709325362307,-2.49670655561372,0.001
-2.37290489353216,-2.37311750848947,0.002
-2.36670454835445,-2.36809598718712,0.003
-2.36420449136912,-2.36756429494001,0.004
-2.3615251297736,-2.36695336009461,0.005
-2.36084405009284,-2.36582161106221,0.006
-2.36008730406489,-2.36183144043661,0.007
-2.36003510739784,-2.35490659261647,0.008
-2.35991361781267,-2.34302846455354,0.009
-2.34500383095939,-2.33171210225436,0.01
-2.34431305816805,-2.33132217968292,0.011
-2.34159228203354,-2.32714268943417,0.012
-2.34136609823439,-2.31877954155546,0.013
-2.33777805236339,-2.31833555034693,0.014
-2.33336898646779,-2.29553432399083,0.015
-2.32940344115273,-2.29356498097153,0.016
-2.32546036128993,-2.28631654499079,0.017
-2.32342739826569,-2.27518526683874,0.018
-2.31999143287142,-2.2727169852852,0.019
-2.31216154909197,-2.27235608339059,0.02
-2.31187967971748,-2.26275171202805,0.021
-2.31042207981694,-2.2544308550619,0.022
-2.30797996973443,-2.25178096683326,0.023
-2.30598317437988,-2.24731365982044,0.024
-2.30501626030013,-2.24725863439499,0.025
-2.30491623892345,-2.24322999166591,0.026
-2.29631786659467,-2.23033897579041,0.027
-2.29329471343081,-2.22952736747334,0.028
-2.28794565336833,-2.22950925885488,0.029
-2.28355705029089,-2.22918397135538,0.03
-2.28252817690065,-2.22653114760958,0.031
-2.27842487522808,-2.21372461642957,0.032
-2.27734314488459,-2.20628460006859,0.033
-2.27699070914826,-2.201218964179,0.034
-2.27250219659032,-2.19902105891752,0.035
-2.26438082973843,-2.19744281698677,0.036
-2.26301450872128,-2.18740225356349,0.037
-2.25671850000384,-2.17992860837,0.038
-2.25056584007107,-2.17544309032189,0.039
-2.25033021489882,-2.17531393725337,0.04
-2.24883080819481,-2.16696534858729,0.041
-2.24709564063583,-2.16259264252505,0.042
-2.23975677390534,-2.14053312174674,0.043
-2.23276619383083,-2.13736040260577,0.044
-2.23271156302062,-2.13561880772218,0.045
-2.23047347804638,-2.13460511867477,0.046
-2.20980445235964,-2.13247652685176,0.047
-2.20894710303545,-2.12494228287033,0.048
-2.20697883949335,-2.1229423017484,0.049
-2.20171381319533,-2.12232965098408,0.05
-2.19791989263325,-2.119843858764,0.051
-2.19046896023239,-2.11878447212,0.052
-2.18715874112421,-2.11834433670606,0.053
-2.18452645111194,-2.1096676608483,0.054
-2.18273694255624,-2.10373597650785,0.055
-2.17542600725856,-2.10292167248292,0.056
-2.17092636971027,-2.09331965764808,0.057
-2.17039202691135,-2.08515131247669,0.058
-2.16952261805497,-2.08324847552523,0.059
-2.15868188255452,-2.07483798726569,0.06
-2.15181353030555,-2.06718814144591,0.061
-2.14961620882068,-2.06459565107334,0.062
-2.14790720290993,-2.06416858441303,0.063
-2.13566868959309,-2.04765247610627,0.064
-2.13422852537843,-2.04552776209991,0.065
-2.12895307635785,-2.03146988436042,0.066
-2.12776047646127,-2.02723003639173,0.067
-2.12677334174331,-2.02655188469089,0.068
-2.12239078405969,-2.02522965762715,0.069
-2.11999875589267,-2.02485522706936,0.07
-2.11162451654295,-2.02367710104805,0.071
-2.09705683846482,-2.02134638779121,0.072
-2.0902336188748,-2.0154781408135,0.073
-2.09023003619755,-2.01416389920591,0.074
-2.0887234375326,-2.00361694377144,0.075
-2.08577591130655,-2.0018266536356,0.076
-2.0742081296325,-2.00114433337435,0.077
-2.06967207886104,-1.99823473551785,0.078
-2.06925024784545,-1.99386080119683,0.079
-2.06661004720613,-1.99151164698559,0.08
-2.06611419466951,-1.991256052537,0.081
-2.061648017456,-1.98427660712831,0.082
-2.06093570316502,-1.97750016964842,0.083
-2.05538831004947,-1.97517499122442,0.084
-2.05140187726126,-1.97059642339991,0.085
-2.04644952771893,-1.97014009619766,0.086
-2.04182667727565,-1.96192469768901,0.087
-2.0389259309743,-1.95595406147691,0.088
-2.02841235968027,-1.95045797890398,0.089
-2.02247971155837,-1.94483391067978,0.09
-2.02022579142564,-1.94211957908353,0.091
-2.0201193319813,-1.94181955478677,0.092
-2.01880700277283,-1.93968057084029,0.093
-2.00721554095523,-1.93679542866668,0.094
-2.00452922573414,-1.93061115981592,0.095
-2.0031107664836,-1.92480784646197,0.096
-1.99797097727405,-1.92377139962745,0.097
-1.99311318282383,-1.92316704871405,0.098
-1.99183274852829,-1.91898553703754,0.099
-1.9897993332574,-1.91441197852964,0.1
-1.98724718757367,-1.91389348075303,0.101
-1.98702786291429,-1.91043340254541,0.102
-1.98139619141282,-1.8994879347653,0.103
-1.97932059819545,-1.89592731286577,0.104
-1.97756533834255,-1.88728856968734,0.105
-1.96636261969008,-1.85800055798205,0.106
-1.96335684212853,-1.85634565962771,0.107
-1.95256273171143,-1.85319233366879,0.108
-1.95031517939246,-1.85101452126672,0.109
-1.93190764381543,-1.85096018092191,0.11
-1.91345153154331,-1.84906195167861,0.111
-1.90265049850158,-1.84561447909212,0.112
-1.90262897917739,-1.84529867336606,0.113
-1.89688823907318,-1.84515761623889,0.114
-1.89319644653169,-1.84400878859601,0.115
-1.89114788443434,-1.84033188396488,0.116
-1.88044615711716,-1.83962061735293,0.117
-1.87853150391854,-1.83766311210524,0.118
-1.87522639077827,-1.83537844560575,0.119
-1.87249752578035,-1.83334930655895,0.12
-1.86975424775861,-1.82680059642199,0.121
-1.86829739974326,-1.81403345302772,0.122
-1.86506645876061,-1.8104680710965,0.123
-1.85136959289751,-1.80966419723914,0.124
-1.85107153805452,-1.80881776266446,0.125
-1.8471505744603,-1.80851544923692,0.126
-1.82531938901005,-1.79674084358293,0.127
-1.8189437631993,-1.78699359774935,0.128
-1.81677039638058,-1.78523655110916,0.129
-1.81561821541,-1.78482316988405,0.13
-1.81189542044706,-1.7796641176384,0.131
-1.80787263498247,-1.77668950606979,0.132
-1.80714759235556,-1.77241990415537,0.133
-1.80483120487863,-1.77238960632798,0.134
-1.79024975678093,-1.7717438211404,0.135
-1.78857770802862,-1.76897454183311,0.136
-1.78669381461673,-1.76178173395655,0.137
-1.78407686735315,-1.75575947299234,0.138
-1.77973621885044,-1.75510138530583,0.139
-1.76616407598422,-1.75077724795726,0.14
-1.75505595928157,-1.7503983292969,0.141
-1.73233083351777,-1.74974991783457,0.142
-1.72963390379488,-1.7483151976886,0.143
-1.72882561404839,-1.7467731933313,0.144
-1.71069545486415,-1.73997321466374,0.145
-1.707608760432,-1.73963743479915,0.146
-1.6999310725246,-1.73905118972248,0.147
-1.69494602523652,-1.73217462975051,0.148
-1.69218788809419,-1.72461965021168,0.149
-1.68925054854325,-1.71759659959882,0.15
-1.68833399387648,-1.71168752601492,0.151
-1.67121596148847,-1.70544959282926,0.152
-1.64705789309423,-1.68605734466261,0.153
-1.64048130814891,-1.67661276975816,0.154
-1.63718974241171,-1.66579567491415,0.155
-1.63659874934634,-1.65670254731207,0.156
-1.63623957649037,-1.65221912565907,0.157
-1.63608948666102,-1.64638061720493,0.158
-1.63232941459792,-1.64560918522549,0.159
-1.62199713671539,-1.63788977685583,0.16
-1.61756884511526,-1.63583844652176,0.161
-1.61430279180419,-1.62768542603042,0.162
-1.61270434684535,-1.6269886043871,0.163
-1.59915547479057,-1.61638431627803,0.164
-1.59813910876331,-1.60989190512148,0.165
-1.5963764464434,-1.60707217997268,0.166
-1.59569362084886,-1.60421695503823,0.167
-1.57803994340959,-1.60079805133857,0.168
-1.57349790871579,-1.5980329862951,0.169
-1.56277249323658,-1.59590456400012,0.17
-1.56172131367064,-1.58727829011469,0.171
-1.55262655267068,-1.58487113902677,0.172
-1.55047880410583,-1.58412513552044,0.173
-1.53876518955567,-1.58326018797908,0.174
-1.53571937517933,-1.58116905662255,0.175
-1.53544060711198,-1.57777603570616,0.176
-1.53132273133146,-1.57540517792929,0.177
-1.52937791997184,-1.57156145598319,0.178
-1.52866058970737,-1.56942400837731,0.179
-1.52803581407924,-1.5619521521418,0.18
-1.52724695387848,-1.55438111178095,0.181
-1.52404093972749,-1.55237154033984,0.182
-1.52159284320214,-1.54264283670101,0.183
-1.5163224555178,-1.54145333337515,0.184
-1.51154609512459,-1.54066620364303,0.185
-1.49969026829042,-1.53007120832722,0.186
-1.49770514705977,-1.52646128035029,0.187
-1.49339089854907,-1.52140330778519,0.188
-1.49171482800267,-1.51812023230395,0.189
-1.48929292973207,-1.51803656021513,0.19
-1.488110348963,-1.51273495031485,0.191
-1.48755093235777,-1.50390929177108,0.192
-1.48272425550158,-1.50147574596906,0.193
-1.48230854434971,-1.49908368440438,0.194
-1.47918629648601,-1.49724981380822,0.195
-1.47201809286523,-1.49414005436307,0.196
-1.46924565549673,-1.48972940415486,0.197
-1.46545777537744,-1.48912106249109,0.198
-1.46538558575917,-1.48724708305543,0.199
-1.46246366756744,-1.48718807640314,0.2
-1.45239956585766,-1.48185170307356,0.201
-1.44950207960738,-1.47326880920807,0.202
-1.44879706981255,-1.47129418131207,0.203
-1.43815602128713,-1.46960424951166,0.204
-1.43529720888047,-1.46840924415469,0.205
-1.42068922967951,-1.46732743946722,0.206
-1.41892065954742,-1.46621025493193,0.207
-1.41853861503218,-1.45182220605209,0.208
-1.41369972436811,-1.44177606689908,0.209
-1.41168540021303,-1.43359958005276,0.21
-1.41139027740487,-1.43271816034716,0.211
-1.41133133435346,-1.42593271505544,0.212
-1.41110086036562,-1.42575249340358,0.213
-1.40864464807832,-1.4214401989556,0.214
-1.40477688669252,-1.41996815972752,0.215
-1.40161095715123,-1.41551089898613,0.216
-1.40090599044513,-1.40783629750157,0.217
-1.38191267421132,-1.40644513307633,0.218
-1.37994002117234,-1.39742291694173,0.219
-1.3799161213857,-1.3919635553302,0.22
-1.37090800553398,-1.39026844372097,0.221
-1.36706049248934,-1.38912918602121,0.222
-1.36608615889256,-1.38803053317139,0.223
-1.34641399022093,-1.38558941820045,0.224
-1.34338580705154,-1.37676535675432,0.225
-1.34278059582764,-1.37605076550671,0.226
-1.34044763687879,-1.37446917505295,0.227
-1.33463471382989,-1.37399286121741,0.228
-1.33441985596099,-1.37164474179821,0.229
-1.33003250895447,-1.36753480232932,0.23
-1.32564693684285,-1.36288489649331,0.231
-1.32464770497818,-1.35835097430858,0.232
-1.31972325664783,-1.35820092250661,0.233
-1.31721894624219,-1.35659280892101,0.234
-1.3148198374024,-1.35397519065658,0.235
-1.31153123623077,-1.3520603256133,0.236
-1.30074030867833,-1.34673515798699,0.237
-1.29352766113854,-1.34313491750087,0.238
-1.2930489560545,-1.34166308254966,0.239
-1.29244205853075,-1.32730950228236,0.24
-1.28713249897122,-1.32196777182773,0.241
-1.28656915797743,-1.31323087643418,0.242
-1.27708595446694,-1.31243744194864,0.243
-1.27658172288525,-1.31187317742821,0.244
-1.26737394618604,-1.30632292686949,0.245
-1.26626838180536,-1.29652955659837,0.246
-1.26367003033408,-1.28889372426054,0.247
-1.25998408373045,-1.27601253641252,0.248
-1.25354558395882,-1.27126540213765,0.249
-1.24672524366356,-1.26928232974919,0.25
-1.24376468433118,-1.26474841589117,0.251
-1.24321497826743,-1.25659636870377,0.252
-1.24268322657949,-1.25638762924197,0.253
-1.24092279978593,-1.25626871920389,0.254
-1.24003621055163,-1.25576886791415,0.255
-1.23243957713915,-1.25574721215147,0.256
-1.22769688651593,-1.2530181829441,0.257
-1.22339180677297,-1.25122437405138,0.258
-1.2233730091186,-1.25024681155509,0.259
-1.21073263573743,-1.24444127804639,0.26
-1.20459772557868,-1.23373682797022,0.261
-1.20395562085752,-1.2321222224527,0.262
-1.20126902522349,-1.2197791515122,0.263
-1.2004502685818,-1.20559431814836,0.264
-1.18575977687249,-1.20380042579151,0.265
-1.18243513727884,-1.20301247928689,0.266
-1.17853299647152,-1.19244752719918,0.267
-1.17757806329423,-1.19176646529657,0.268
-1.1652360547951,-1.19016153490238,0.269
-1.165178514226,-1.18380824033413,0.27
-1.16313923286729,-1.18107531303765,0.271
-1.16000709858728,-1.17233781197671,0.272
-1.15899729956077,-1.17089514937184,0.273
-1.14637401064906,-1.1688439303251,0.274
-1.11812569285744,-1.1607527776436,0.275
-1.11687197408429,-1.16008207483339,0.276
-1.11674823774769,-1.15741122651828,0.277
-1.11612925895609,-1.15307508254645,0.278
-1.11432135076208,-1.15065971841859,0.279
-1.11317194893238,-1.14020441781343,0.28
-1.10553264543302,-1.12495217979837,0.281
-1.09323736850839,-1.12050872049045,0.282
-1.08947271621431,-1.11406997059189,0.283
-1.08799121885399,-1.11310424869868,0.284
-1.08587432938334,-1.09726261945188,0.285
-1.06998841226029,-1.09580896671339,0.286
-1.06669410553989,-1.0926439925714,0.287
-1.06604968254294,-1.09236480361709,0.288
-1.06419784200029,-1.08466724644796,0.289
-1.05541357722828,-1.08106268731972,0.29
-1.05111139349217,-1.07844735725645,0.291
-1.04975253946909,-1.07825858597262,0.292
-1.04177475486868,-1.0718891066397,0.293
-1.02720962115156,-1.05713531159225,0.294
-1.02413668535184,-1.05439491036089,0.295
-1.02365823401062,-1.05349731451244,0.296
-1.02088753709129,-1.05328559824122,0.297
-1.01637419575782,-1.04910814070278,0.298
-1.01308351211187,-1.04754484278425,0.299
-1.0122494587753,-1.03639037777121,0.3
-1.00954010793566,-1.03227737153449,0.301
-0.999681225141493,-1.03005030794999,0.302
-0.998318725859574,-1.01982626164752,0.303
-0.997439236050818,-1.01923819253379,0.304
-0.989575336263281,-1.01543684121978,0.305
-0.985432961722045,-1.01474292273677,0.306
-0.985346187728235,-1.01294386645116,0.307
-0.978006361601831,-1.00551690037522,0.308
-0.96733418295294,-1.00010972619179,0.309
-0.966279094492038,-0.988936021303825,0.31
-0.959200630846193,-0.987969726321003,0.311
-0.957105568704941,-0.981270279704911,0.312
-0.95456037370249,-0.969775071564301,0.313
-0.951634574359683,-0.958816749965317,0.314
-0.943342637384506,-0.956463178140162,0.315
-0.939356432485512,-0.949972787175135,0.316
-0.929223434891275,-0.948594948008159,0.317
-0.919925652623221,-0.943304563473301,0.318
-0.917773801663147,-0.942927528488862,0.319
-0.91737129594552,-0.937292684685339,0.32
-0.916237679880189,-0.93004270899167,0.321
-0.904793946632757,-0.926355474479198,0.322
-0.904004694769915,-0.918700113511699,0.323
-0.9035936223849,-0.913990279811237,0.324
-0.897567069022478,-0.909123361077274,0.325
-0.895410954716833,-0.905211901834839,0.326
-0.890589585406237,-0.904359896099237,0.327
-0.864578534137865,-0.89659664670641,0.328
-0.863942565029353,-0.884836005025168,0.329
-0.863597641398236,-0.883360257577969,0.33
-0.862180364457533,-0.882416903208352,0.331
-0.862056870712096,-0.88163908012397,0.332
-0.858361430345771,-0.878213849906458,0.333
-0.858315908733832,-0.87820535311873,0.334
-0.851159730458687,-0.876538086770183,0.335
-0.850426567891081,-0.864231625196354,0.336
-0.850186123668314,-0.863251284478549,0.337
-0.843225154377267,-0.863034289059805,0.338
-0.840790120798187,-0.845763647826259,0.339
-0.84007740918426,-0.841869748225479,0.34
-0.832274622281123,-0.839048257412244,0.341
-0.826901932448616,-0.825015033241928,0.342
-0.817859770963663,-0.823376173462227,0.343
-0.813928417313742,-0.821354102686402,0.344
-0.808970847611183,-0.812790654784472,0.345
-0.781331756293423,-0.802842490402407,0.346
-0.777721858815068,-0.797899925608119,0.347
-0.775643861823686,-0.797256123249364,0.348
-0.773783319116027,-0.79642750202394,0.349
-0.772677452489161,-0.786916268914359,0.35
-0.768837541708747,-0.786078371577595,0.351
-0.76792262238363,-0.775092360417425,0.352
-0.766963045358244,-0.772623675752879,0.353
-0.764581963468098,-0.768233454022329,0.354
-0.763587489607808,-0.765272676275263,0.355
-0.76311161004698,-0.759856194668494,0.356
-0.747288943785901,-0.759595337863622,0.357
-0.744501677743381,-0.751207549008931,0.358
-0.743572744859991,-0.750109211236899,0.359
-0.730213638412772,-0.748910300400581,0.36
-0.728452571871737,-0.745906603669316,0.361
-0.726318990300225,-0.742673967844302,0.362
-0.724886146167869,-0.735908654129239,0.363
-0.722859032244864,-0.735669331544901,0.364
-0.715348785985267,-0.725435495777505,0.365
-0.713950178999922,-0.72020747667483,0.366
-0.70901490285604,-0.716221631451475,0.367
-0.705132931094426,-0.711325810891783,0.368
-0.702313172385753,-0.707639018218693,0.369
-0.701431316099387,-0.702159123618211,0.37
-0.699680192409824,-0.692176309399467,0.371
-0.696944673003373,-0.676415495745665,0.372
-0.682936093787958,-0.674812101924974,0.373
-0.678548976926192,-0.673894752637945,0.374
-0.678190657683778,-0.648170070714901,0.375
-0.661156310182176,-0.647824790546356,0.376
-0.659954800520767,-0.635590553671902,0.377
-0.659189357607305,-0.634221941144563,0.378
-0.653633950656221,-0.632952168104167,0.379
-0.653106457585251,-0.63294553527836,0.38
-0.649740421073389,-0.63276547175602,0.381
-0.643461561246307,-0.62827306156798,0.382
-0.63940294121443,-0.607459221885861,0.383
-0.622164341424192,-0.606337307367162,0.384
-0.618855037114775,-0.602033218464688,0.385
-0.612592600663755,-0.60108512327902,0.386
-0.593632697716403,-0.578289867720978,0.387
-0.589153511584227,-0.577615390024436,0.388
-0.584969601383437,-0.568987232967075,0.389
-0.583794349503682,-0.568498996840111,0.39
-0.579228204936713,-0.560942695885418,0.391
-0.572700457296987,-0.556592286513044,0.392
-0.569200573837401,-0.537350393899035,0.393
-0.567800840887643,-0.524683633916975,0.394
-0.567314583928571,-0.522144346761123,0.395
-0.561783078211814,-0.515895487708232,0.396
-0.559653430118078,-0.515852304268038,0.397
-0.558741931132301,-0.512020551061619,0.398
-0.557917103012743,-0.509996412711228,0.399
-0.552767134022755,-0.507706963367742,0.4
-0.548744965083507,-0.507081529496998,0.401
-0.54503058623903,-0.506037000954429,0.402
-0.542676437822645,-0.504618446358444,0.403
-0.5394209669921,-0.504141954695586,0.404
-0.538426676258267,-0.499440753613865,0.405
-0.536756853190475,-0.487394169360502,0.406
-0.515671535428366,-0.481477739310797,0.407
-0.510229038055048,-0.47852087769582,0.408
-0.505659210856412,-0.477868876919414,0.409
-0.502049476001698,-0.475526371054773,0.41
-0.49771463479247,-0.473417425136645,0.411
-0.495373923843608,-0.472431658813845,0.412
-0.485744086445298,-0.465892998939687,0.413
-0.484024034142639,-0.453050423818073,0.414
-0.483678932896134,-0.447457610454765,0.415
-0.478624564044361,-0.441303901065506,0.416
-0.462822917202883,-0.438810435169767,0.417
-0.460243237669632,-0.429932136757181,0.418
-0.437763454569689,-0.425512467281717,0.419
-0.432896213553371,-0.422753591743203,0.42
-0.431296702612196,-0.421518217156764,0.421
-0.427552529584203,-0.412186872448026,0.422
-0.426436044677823,-0.410830186042751,0.423
-0.425110837433088,-0.406398708360181,0.424
-0.414096297277263,-0.402864922216046,0.425
-0.414010650492326,-0.396117245559235,0.426
-0.402589944505614,-0.395040817220399,0.427
-0.401723709408802,-0.394127316534186,0.428
-0.393526918641567,-0.385419291058532,0.429
-0.377978237087613,-0.37129536667773,0.43
-0.376952454842994,-0.369130712056468,0.431
-0.369335255205512,-0.364472265170356,0.432
-0.368368966156719,-0.361737032228504,0.433
-0.365655886171853,-0.360585437251085,0.434
-0.362057068661294,-0.358368688382548,0.435
-0.356361696731444,-0.357749750589955,0.436
-0.351825249783764,-0.357528916156626,0.437
-0.348330354816236,-0.354638873601458,0.438
-0.34631516267185,-0.339295726578662,0.439
-0.346284028009926,-0.335520785875766,0.44
-0.342608459388325,-0.333442264169985,0.441
-0.339773554457179,-0.331185488054348,0.442
-0.328759079855482,-0.319670683412814,0.443
-0.327227082742862,-0.309946799887665,0.444
-0.326246291722334,-0.3069167604814,0.445
-0.324566084472636,-0.305757323884472,0.446
-0.32285460609845,-0.300704475516264,0.447
-0.31939020423517,-0.289151519089736,0.448
-0.317908391419183,-0.287619459274832,0.449
-0.311732539738314,-0.28566855588986,0.45
-0.309807183020039,-0.270131366631093,0.451
-0.309681728347377,-0.265599123192778,0.452
-0.30715641398141,-0.253914749510316,0.453
-0.293724954800672,-0.251760332918016,0.454
-0.288169673204801,-0.250753468948886,0.455
-0.283495373335738,-0.24605559709619,0.456
-0.281223129077648,-0.246036704266443,0.457
-0.265981589534454,-0.244427431455259,0.458
-0.259562796475938,-0.239669303486245,0.459
-0.25587581731754,-0.238945778865772,0.46
-0.243572174893869,-0.226212401106928,0.461
-0.241802189962217,-0.224386299889026,0.462
-0.237639892578093,-0.221562515411011,0.463
-0.236892540120961,-0.214553511765942,0.464
-0.236608497515935,-0.214118290471157,0.465
-0.233557406792909,-0.203725244181691,0.466
-0.228064447779994,-0.194925704292599,0.467
-0.215358800205534,-0.188854217728191,0.468
-0.208208754574927,-0.188204347462178,0.469
-0.206667290321599,-0.187305818340762,0.47
-0.203341546907984,-0.18569036327542,0.471
-0.203314173923768,-0.181244188148047,0.472
-0.18757400343013,-0.174010700251509,0.473
-0.186004873881269,-0.161518456541799,0.474
-0.184266652288031,-0.1585778380697,0.475
-0.178690759700916,-0.156937145561113,0.476
-0.176397560003839,-0.154348441932017,0.477
-0.174178716796557,-0.153022536320879,0.478
-0.167593428006086,-0.152001198508433,0.479
-0.164324410154512,-0.14747194182864,0.48
-0.160747394836756,-0.144799792238878,0.481
-0.158357654214796,-0.141564294407085,0.482
-0.150565827498693,-0.140342706486096,0.483
-0.142408065382622,-0.139408382825728,0.484
-0.134387610455702,-0.139192401604127,0.485
-0.132762130751521,-0.139094074256956,0.486
-0.129607099650457,-0.137438334915315,0.487
-0.123059460419514,-0.135217006235175,0.488
-0.118983569055454,-0.134468475156347,0.489
-0.106778659235802,-0.133628194899037,0.49
-0.0888489253844185,-0.13344795247623,0.491
-0.0843505544335157,-0.13036551033696,0.492
-0.0708494929635428,-0.126008077016103,0.493
-0.0706246840697369,-0.122346506311008,0.494
-0.068248664620933,-0.121233601403097,0.495
-0.0574554206483131,-0.120817262752768,0.496
-0.055909618269407,-0.116390220087943,0.497
-0.051278042024097,-0.115979609984897,0.498
-0.0481251065182411,-0.111566712577318,0.499
-0.0436547053551806,-0.10914481418898,0.5
-0.0417130266113106,-0.106015888191133,0.501
-0.0386826866694587,-0.105093035791676,0.502
-0.0340185335233922,-0.0968090142290396,0.503
-0.0312874390575733,-0.0917528802366956,0.504
-0.0280612515037824,-0.0876074999982857,0.505
-0.0195287644865014,-0.0812437842327336,0.506
-0.0149591248938568,-0.073267024259712,0.507
-0.0105674155970972,-0.0706643777897455,0.508
-0.00878820059988783,-0.0615988120127469,0.509
-0.00349829181386507,-0.0608195505062028,0.51
-0.00313780393559959,-0.0574328220622107,0.511
0.00143656673354764,-0.0516043940049111,0.512
0.0140407540132541,-0.0507826517410379,0.513
0.0162913199159171,-0.0423480283711051,0.514
0.0179259126230633,-0.0402557398926402,0.515
0.0189219200147486,-0.0402074426179171,0.516
0.0206372198981573,-0.0279479993552521,0.517
0.0227466023603036,-0.0127084716602694,0.518
0.0355742734962661,-0.0111271238577713,0.519
0.0375391916786878,0.00673048080482008,0.52
0.0376282786195663,0.00758340183485551,0.521
0.0391055185264291,0.0166337866892992,0.522
0.0423193481213158,0.0231521922614166,0.523
0.0632713500959574,0.0363881250942826,0.524
0.0656841395721335,0.0409113066751328,0.525
0.0661897792195578,0.0447871508323545,0.526
0.0705178828106185,0.0461977907444826,0.527
0.076899563286779,0.0498968793822794,0.528
0.0883006283279144,0.0503883000422611,0.529
0.0902173565973561,0.0524894260666855,0.53
0.0936483573083708,0.0622857060076587,0.531
0.0939349459351888,0.0683059262343519,0.532
0.104272922918981,0.0856584711113584,0.533
0.106639997439703,0.0874309160504003,0.534
0.114738031608997,0.0901850695784914,0.535
0.127186825740692,0.0915874786001103,0.536
0.137339859445976,0.105733456913079,0.537
0.138554630079476,0.105972080305872,0.538
0.140063052035421,0.106598387758456,0.539
0.144213810376725,0.106693324363313,0.54
0.150937368984705,0.106797566175612,0.541
0.156594069633901,0.109357215743826,0.542
0.167158319284546,0.113856231054201,0.543
0.175109799666702,0.114182118287074,0.544
0.179236502687313,0.11437737839225,0.545
0.190735373062461,0.114771860897283,0.546
0.191275723783183,0.114958590734832,0.547
0.198321412138212,0.124811421498987,0.548
0.200751235206966,0.127432288360028,0.549
0.20084345957392,0.133010440253293,0.55
0.208162152419664,0.1364372452115,0.551
0.208446491267193,0.139232164436389,0.552
0.208488344541849,0.14297298649309,0.553
0.217721860282022,0.161217077618328,0.554
0.220185864935028,0.175340540294459,0.555
0.224881997614538,0.176404827748129,0.556
0.227784256468031,0.178754185914972,0.557
0.228646487817737,0.191907025027605,0.558
0.233196691627999,0.192697410374306,0.559
0.238119076662161,0.194192627220493,0.56
0.240499988921004,0.202099499974222,0.561
0.252705700856341,0.203414300452135,0.562
0.266817213307235,0.212701301483321,0.563
0.269801803814167,0.218349586694564,0.564
0.270126089147191,0.223312828550021,0.565
0.290675403964793,0.22578340232235,0.566
0.299804108918735,0.226912465106588,0.567
0.305061395565868,0.227710087694925,0.568
0.306905904825477,0.238238713534889,0.569
0.317933394938926,0.239112064332847,0.57
0.318167404930907,0.247193281687473,0.571
0.319199335092361,0.260355917997976,0.572
0.324852606215793,0.263583033010772,0.573
0.338498284586008,0.263685080874757,0.574
0.344344115093824,0.264581928402067,0.575
0.346634579790349,0.277388513874112,0.576
0.346726930202989,0.280677604294695,0.577
0.349148384928338,0.285700252585489,0.578
0.356827720702739,0.290993897075687,0.579
0.363373856160431,0.295063842452219,0.58
0.368489547124577,0.296038130874692,0.581
0.368853268015034,0.298863111353562,0.582
0.376503027600777,0.301152341616862,0.583
0.376724678409429,0.301730014796503,0.584
0.378230800246442,0.303732071809392,0.585
0.381099907348348,0.304582631465697,0.586
0.389200335262666,0.310929198930891,0.587
0.404272118075915,0.313069378750511,0.588
0.404523022915859,0.328195866532166,0.589
0.406869894878975,0.329053240946449,0.59
0.409669334037428,0.340595215384055,0.591
0.411368089667767,0.342092765349545,0.592
0.413349928450766,0.343636059556821,0.593
0.418077837778252,0.346019375413655,0.594
0.434012419535355,0.350898919177713,0.595
0.43515666013609,0.357003352214146,0.596
0.442163860896937,0.360529156136691,0.597
0.444846778021514,0.36259367449076,0.598
0.445732558430413,0.365764914979518,0.599
0.449829055282553,0.371833259677232,0.6
0.451305105344124,0.37361498993493,0.601
0.454330156239875,0.382639910566773,0.602
0.460658577502578,0.389335944378975,0.603
0.474038700677948,0.397941172685554,0.604
0.479061408016463,0.40463426307294,0.605
0.48202386103576,0.404904507091972,0.606
0.485576235643787,0.4094694388733,0.607
0.491150611341273,0.409696669107812,0.608
0.492888539860184,0.414854584973975,0.609
0.497360506818882,0.416579202638603,0.61
0.498262143619331,0.424226316090765,0.611
0.500743442241872,0.426055626383261,0.612
0.501297017079195,0.429723537101085,0.613
0.501918109038519,0.433218626061876,0.614
0.502321799771447,0.436549557645421,0.615
0.506260121183204,0.448201062228574,0.616
0.519261567050413,0.451477702208247,0.617
0.523542101039693,0.452351804951361,0.618
0.529145743853432,0.464934330377661,0.619
0.561061451949064,0.46878990248861,0.62
0.570449161195683,0.470028401103875,0.621
0.573218452437229,0.484161280508252,0.622
0.574371919969603,0.485676965926264,0.623
0.578529660134672,0.499970776683197,0.624
0.582528612511819,0.500576545936532,0.625
0.585992638157574,0.503938220557449,0.626
0.59032014195331,0.520494169744644,0.627
0.596856253372556,0.522401417667111,0.628
0.598838021175314,0.530950942894391,0.629
0.612536225903018,0.535198767003548,0.63
0.617539297251703,0.54316303428376,0.631
0.6233153525259,0.551732452083042,0.632
0.63004051063092,0.552685670633078,0.633
0.630238941205025,0.555866948280373,0.634
0.634047506471728,0.55815999947958,0.635
0.635334957129341,0.559070753558092,0.636
0.636592734853443,0.559090136461002,0.637
0.639198543074894,0.561647161155222,0.638
0.652445804314856,0.564946165406432,0.639
0.655581120800029,0.567680091974265,0.64
0.659917682844799,0.568882144289834,0.641
0.661707266279304,0.574645828962248,0.642
0.676241879803259,0.577802615463336,0.643
0.686095154613187,0.589639954086783,0.644
0.706548991496693,0.591803612543201,0.645
0.707938449466596,0.591978290096479,0.646
0.713157886042897,0.598544251004393,0.647
0.72183190114378,0.60191594238127,0.648
0.723683687201162,0.603610033135425,0.649
0.725445841490773,0.612012062459474,0.65
0.726911381960639,0.613482888158125,0.651
0.728502965097347,0.618944831595377,0.652
0.755917726950732,0.623072848086355,0.653
0.757793018561523,0.624321904131142,0.654
0.76649936017025,0.624798623938714,0.655
0.777235106765784,0.626524261662803,0.656
0.785813891481194,0.627322477454253,0.657
0.786626560640111,0.635544995326577,0.658
0.789635463402695,0.637537132010204,0.659
0.800890225060079,0.640387213645492,0.66
0.801830428996644,0.647507750651419,0.661
0.802426677396496,0.647631771324683,0.662
0.811150221603357,0.649453926429372,0.663
0.817901805950091,0.650913265345332,0.664
0.819164059123196,0.67887636126401,0.665
0.820825136595442,0.67970912319365,0.666
0.821755339649745,0.681574859525614,0.667
0.822677679776202,0.68565196859301,0.668
0.83203845101107,0.689627661601881,0.669
0.834434947000611,0.690661425168025,0.67
0.839794102215925,0.691029037631506,0.671
0.843172653800112,0.691149272771402,0.672
0.843434368084916,0.694430263383426,0.673
0.854391470339148,0.7068922705594,0.674
0.858551888261243,0.707326238194576,0.675
0.867430046286536,0.708815622100494,0.676
0.870871366715257,0.710093232652184,0.677
0.874433194829905,0.712344136786208,0.678
0.880318488749426,0.717748495771998,0.679
0.882432814601623,0.721793330392517,0.68
0.882874811483362,0.725211757985527,0.681
0.890771674909097,0.731200190806198,0.682
0.891929244349127,0.741402084630333,0.683
0.899862190708336,0.744584510913572,0.684
0.907371124190698,0.748758187126487,0.685
0.913287172255368,0.752343021341715,0.686
0.921839778382176,0.75317540147251,0.687
0.925671635892189,0.755092648322247,0.688
0.931885676465351,0.764453606485175,0.689
0.939668100835648,0.776064940114059,0.69
0.945121045506495,0.783937039972252,0.691
0.949120096107498,0.785156732705853,0.692
0.950571888502568,0.792136911404116,0.693
0.952749349836001,0.800191067119615,0.694
0.95880067903153,0.806006424696481,0.695
0.959320880923993,0.806456581892057,0.696
0.959637284134825,0.806614977952347,0.697
0.965050825136284,0.82671438279035,0.698
0.967225352431647,0.829700749926392,0.699
0.979438656911154,0.83256689010208,0.7
0.98266083553928,0.835738202344485,0.701
0.986484347824097,0.844667667254281,0.702
0.989144273481867,0.84484229081376,0.703
0.989793729506822,0.848565500702536,0.704
0.990098210540389,0.851844804901039,0.705
0.991022640752949,0.854437388998176,0.706
0.999780536696957,0.857477599818994,0.707
1.00143093387122,0.859492212562659,0.708
1.00568666254247,0.865269271641552,0.709
1.00642759225227,0.874636289638547,0.71
1.00712959594601,0.875497708263535,0.711
1.02343240213107,0.880606390861522,0.712
1.03878700019286,0.88913042229618,0.713
1.04305460621345,0.893763336561378,0.714
1.05153470151004,0.902221693246698,0.715
1.05328876116994,0.909388867203548,0.716
1.05689669943006,0.90963682643213,0.717
1.05842342937779,0.909966919988911,0.718
1.06245165258732,0.912232835485366,0.719
1.06677373779016,0.914974755701676,0.72
1.07990282121108,0.925564045002133,0.721
1.08221725422228,0.927727198522257,0.722
1.0900838420447,0.938405698765047,0.723
1.09274202597364,0.963255821897146,0.724
1.09282661556763,0.967197508949832,0.725
1.09784802504792,0.971118311200564,0.726
1.10190054979587,0.983791713462363,0.727
1.10557127389862,0.991601075867447,0.728
1.10908756144571,0.998199872323858,0.729
1.11081058784353,0.998810357927418,0.73
1.12238179883003,1.01292806634342,0.731
1.12533573212924,1.0157680050946,0.732
1.12687463744632,1.02575282783678,0.733
1.12797883624878,1.02927898715346,0.734
1.14642103850152,1.02976890761797,0.735
1.15333378622283,1.03818768634521,0.736
1.16424953426416,1.03998169952259,0.737
1.17004698191316,1.04203202017274,0.738
1.17011136254014,1.04503761994156,0.739
1.17116756394648,1.04509728742478,0.74
1.17154373341584,1.04770816216915,0.741
1.17660814512598,1.04918152223789,0.742
1.17748998412667,1.04990260425459,0.743
1.18026973232011,1.05304665203774,0.744
1.18439911748274,1.05866033569741,0.745
1.19785076853882,1.05897321151228,0.746
1.21841885804488,1.06275257640698,0.747
1.2231393950777,1.07608996073256,0.748
1.23054177981417,1.08150230479562,0.749
1.23158708958382,1.08848484708733,0.75
1.24090954329191,1.09401019164885,0.751
1.24659528959055,1.09896279868255,0.752
1.24874424195388,1.10082017747761,0.753
1.24914930161734,1.10238657428805,0.754
1.25185470929336,1.10337251168521,0.755
1.25305749674617,1.10827316650495,0.756
1.26299716469062,1.1097453282117,0.757
1.26348030613496,1.13305076200728,0.758
1.2641698802741,1.13991142059664,0.759
1.26528629112318,1.14037456715792,0.76
1.26575423024387,1.14113322717786,0.761
1.26675652786079,1.14887209651321,0.762
1.27109940424229,1.15022818331827,0.763
1.27137081772145,1.16314118701507,0.764
1.271630406657,1.16453293680329,0.765
1.27293995015868,1.16495996986054,0.766
1.27525183395834,1.16855960214116,0.767
1.2758899015151,1.17630925477823,0.768
1.28389412811281,1.18049021937296,0.769
1.29020920337318,1.18737832109154,0.77
1.291050366093,1.18739337455785,0.771
1.29722786350146,1.18874086356031,0.772
1.30135986689515,1.19130921442272,0.773
1.30229844688615,1.19245116914089,0.774
1.30823465987045,1.19619226593615,0.775
1.30827691254038,1.19746455137198,0.776
1.30966802350707,1.20256095912571,0.777
1.33351786949116,1.20903351049868,0.778
1.33599604869385,1.21289921606013,0.779
1.33937461385927,1.23333202828222,0.78
1.34471964128701,1.23475569551168,0.781
1.35902486035614,1.24355817757992,0.782
1.35938641554595,1.24384551971687,0.783
1.36211412727621,1.24496836378911,0.784
1.37764004227254,1.24641027122893,0.785
1.37884734242059,1.25531038634112,0.786
1.38500655118966,1.25612919775335,0.787
1.39575234741525,1.27388109817989,0.788
1.40271635299863,1.27431779593996,0.789
1.40359031922567,1.27607552144191,0.79
1.40582066606447,1.28195826592869,0.791
1.41218442467834,1.30195197569276,0.792
1.41779942740383,1.30826529416294,0.793
1.42007540326679,1.31262449658314,0.794
1.42286658575181,1.31565584188671,0.795
1.42868550751676,1.31723497052467,0.796
1.43530209604742,1.31738615431052,0.797
1.44163443697426,1.3263618408073,0.798
1.44421201463778,1.33097828785204,0.799
1.44866135029656,1.33608961839446,0.8
1.44963916696807,1.33633166586303,0.801
1.44979178168734,1.33875967821786,0.802
1.4564019277988,1.33938228837356,0.803
1.47291901029046,1.34240811659741,0.804
1.47553252590311,1.34776515134608,0.805
1.47600037689816,1.34932131738719,0.806
1.47660303288418,1.35837578745819,0.807
1.47981158094944,1.3649202298277,0.808
1.48477430111788,1.37005837790019,0.809
1.48729895322989,1.37113138362166,0.81
1.49442319441045,1.37257771134676,0.811
1.49450048254898,1.37437842479705,0.812
1.49581145155767,1.38271199470079,0.813
1.49842655456369,1.38364314856702,0.814
1.50075871773449,1.4087137463185,0.815
1.50139571353869,1.4104106130129,0.816
1.50501674578597,1.41878107364434,0.817
1.50767068237437,1.42035634253029,0.818
1.51242906149092,1.42357440124491,0.819
1.51519479296457,1.42522109696155,0.82
1.51579052907379,1.42629982372598,0.821
1.51771917536352,1.4263510763058,0.822
1.52417016772286,1.4266035736027,0.823
1.532455241262,1.42780466500679,0.824
1.53399075957158,1.43192284027289,0.825
1.54375500044677,1.43314419562474,0.826
1.55012566758474,1.43452241277463,0.827
1.55579814222204,1.44464196001028,0.828
1.55653510332705,1.44769051691834,0.829
1.57498536619482,1.47555543522134,0.83
1.5789615295739,1.47891041748345,0.831
1.58980328507172,1.48357631071438,0.832
1.59506136621181,1.48582982933549,0.833
1.59667286155864,1.48655371403591,0.834
1.61005506700968,1.4962709527144,0.835
1.61788571519645,1.5051168140085,0.836
1.65587344310862,1.51847130375555,0.837
1.65689124433647,1.52640118291127,0.838
1.66208349719435,1.53008264702887,0.839
1.66787715178768,1.53337504918438,0.84
1.67299125650228,1.5415180705955,0.841
1.68372827096533,1.5457322673688,0.842
1.68396961692519,1.5528126070437,0.843
1.68623226022429,1.56191207826814,0.844
1.68695888212176,1.56597061205269,0.845
1.6911730242757,1.56730111250583,0.846
1.69452919162856,1.57088711133842,0.847
1.70062942126625,1.58928216542586,0.848
1.70331924770631,1.58934975728701,0.849
1.71196762974425,1.58955163010889,0.85
1.71242087176155,1.60767705008212,0.851
1.71348929437277,1.62528901885227,0.852
1.71426161546781,1.63560995869396,0.853
1.7152464642935,1.63846051364222,0.854
1.71568090599068,1.64232827534474,0.855
1.71792836670368,1.64862011285266,0.856
1.72763695698407,1.656232716445,0.857
1.73301637431684,1.6592350883816,0.858
1.73316418540234,1.6676265483653,0.859
1.73695489949621,1.67334387625525,0.86
1.73837779120547,1.67694650484866,0.861
1.74308515147818,1.68148060776043,0.862
1.74343764935356,1.68487602272057,0.863
1.7434981503439,1.68999735395014,0.864
1.75123583970371,1.69160862002092,0.865
1.75126724073874,1.69170497964561,0.866
1.75197936335996,1.69396015621062,0.867
1.75611569091741,1.69624133775686,0.868
1.76420540787652,1.7112908519268,0.869
1.78440467996791,1.7120910821944,0.87
1.78587212185662,1.71527606990247,0.871
1.79137177320587,1.72946615354645,0.872
1.79401549618578,1.73295142726263,0.873
1.79881376312958,1.74179461209132,0.874
1.8046464721602,1.75209001147187,0.875
1.80663245521884,1.75516015513572,0.876
1.80886765127855,1.75775034450772,0.877
1.81392613823952,1.75782430660912,0.878
1.81845218551316,1.7669841496886,0.879
1.82136902545274,1.76992915583162,0.88
1.83576677147035,1.78411543064533,0.881
1.84440183450267,1.78906762035277,0.882
1.84841951134726,1.80056755093165,0.883
1.86109500768582,1.80750413691959,0.884
1.8663265436702,1.80920547747145,0.885
1.88031719865969,1.81063944653724,0.886
1.88135979076355,1.81192123280797,0.887
1.88430587478063,1.83199945153586,0.888
1.88919909849406,1.83431408211055,0.889
1.89072927679924,1.83473322908123,0.89
1.91564828771088,1.83870490290675,0.891
1.92159462956949,1.84824518651202,0.892
1.92474709132823,1.85442855408762,0.893
1.9284454208169,1.85937720650834,0.894
1.92847072373509,1.86083888326632,0.895
1.9362254333847,1.86726164185615,0.896
1.95200423600997,1.88145713614835,0.897
1.95768905432923,1.88243327770261,0.898
1.9593215221447,1.88760603787121,0.899
1.96829552808679,1.88767489315258,0.9
1.97307768191406,1.89198580097883,0.901
1.97619964147144,1.89416020207849,0.902
1.97683627668916,1.8945537632927,0.903
1.97743672865527,1.89511942462901,0.904
1.97912729636377,1.90637327052299,0.905
1.98747718556069,1.90786216007389,0.906
1.99386193518447,1.90928014379806,0.907
1.99604122087568,1.91371700284821,0.908
1.99629508314994,1.91411596050078,0.909
2.00269156532845,1.91514872454908,0.91
2.00334355006441,1.91558933089946,0.911
2.00764623470891,1.92121987234485,0.912
2.01811310171134,1.92278716418972,0.913
2.02667887074893,1.92796276724879,0.914
2.02713195106539,1.92883761512388,0.915
2.02864408529277,1.93324429430988,0.916
2.03386122442367,1.94504616345681,0.917
2.03494832052789,1.94801709129079,0.918
2.03677307486006,1.94869348454083,0.919
2.04077322359946,1.96119667563424,0.92
2.04266627780359,1.96493511545415,0.921
2.04602844586193,1.96585931285197,0.922
2.04852541078795,1.97758747820416,0.923
2.04962490572135,1.97851482990023,0.924
2.05316348377753,1.97911405883518,0.925
2.05723367634059,1.97915424507676,0.926
2.06177056950556,1.98055355017503,0.927
2.06448326582977,1.98421308355671,0.928
2.06649185822807,1.98888146301744,0.929
2.06787895641036,1.99248407893029,0.93
2.07458277838155,1.99344281040046,0.931
2.07538738388739,1.99875087284256,0.932
2.08096180320999,1.99935956568293,0.933
2.08541691167981,2.00025305044463,0.934
2.09017249224294,2.02028535918864,0.935
2.09432738927538,2.02145502378965,0.936
2.09687917783123,2.02169963974309,0.937
2.09966569046663,2.03725564948258,0.938
2.10052343568056,2.04272651266844,0.939
2.10812875932089,2.04805103127378,0.94
2.11244515959365,2.04838627699653,0.941
2.11550116735592,2.04901905720111,0.942
2.12386955649855,2.0718595145613,0.943
2.13199509468092,2.07605609872841,0.944
2.14587646599465,2.07696747566377,0.945
2.15254658182776,2.07823587164442,0.946
2.15342476784677,2.08229480229934,0.947
2.16167549201073,2.0893893242099,0.948
2.16397657160024,2.10811687221954,0.949
2.16454789836735,2.10831904708058,0.95
2.16743507969107,2.11360709247343,0.951
2.17035580757035,2.11587797325033,0.952
2.17175396806438,2.11696997409542,0.953
2.17453277444933,2.11789282464295,0.954
2.17468998775817,2.12658359822348,0.955
2.17593605253509,2.13467081477391,0.956
2.17618971131092,2.13851954462518,0.957
2.18937251873896,2.14769694876765,0.958
2.19009673579712,2.15543028308494,0.959
2.19503246445951,2.16958342985045,0.96
2.19907175210719,2.17550450171785,0.961
2.20370227180926,2.18132160074997,0.962
2.2040206534878,2.19519666889488,0.963
2.20909121093615,2.19862785010554,0.964
2.2149300712465,2.2054770297801,0.965
2.21582308480909,2.2058559849071,0.966
2.22118948018032,2.20909212582186,0.967
2.23473880258273,2.228854594207,0.968
2.23734728727697,2.23117722887684,0.969
2.23932780754191,2.23571115794783,0.97
2.25374159933703,2.23666251160624,0.971
2.25433399134749,2.24605197854764,0.972
2.2558566809837,2.24869234768943,0.973
2.25979371394789,2.26659370370738,0.974
2.26069178939092,2.26745319282711,0.975
2.26668316649367,2.27071649711467,0.976
2.2712281484125,2.27507625985334,0.977
2.2737532432194,2.28308861951844,0.978
2.27726978887124,2.28376135041705,0.979
2.28672473084102,2.28947139572799,0.98
2.29411601400502,2.29059139673866,0.981
2.31082124780964,2.29868680926643,0.982
2.31794275221902,2.30395135034537,0.983
2.32385488164032,2.30666877729883,0.984
2.32523680136601,2.30754736060641,0.985
2.32933703045986,2.31059529605254,0.986
2.33139004065104,2.31277643749746,0.987
2.33171043155934,2.31900577811557,0.988
2.33434989272454,2.32253846328655,0.989
2.33603072154131,2.32257224637548,0.99
2.33640055038979,2.3326641611627,0.991
2.34747035733808,2.33326050769635,0.992
2.34865504047685,2.35183833253849,0.993
2.35484840426383,2.35727574773352,0.994
2.35648247410982,2.35948016115588,0.995
2.36372437493034,2.36190634193915,0.996
2.37093825111893,2.36434218320355,0.997
2.37118060203772,2.367326952904,0.998
2.37418054659789,2.36842209722679,0.999
2.5407508857754,3.24641157337863,1


==> DATA/Data_final_manuscript/diagv.csv <==
A,B
2.79083515585671,1
-2.77792415102392,2
-13.1105312166509,3
-15.919418866337,4


==> DATA/Data_final_manuscript/eigv.csv <==
A,B
2.79083930302264,1
-2.77791665667936,2
-13.1107713527487,3
-15.9194230162934,4


==> DATA/Data_final_manuscript/unifcdfinfo_BT_3M.csv <==
A,B
-2.37476222409818,0.001
-2.37000794537126,0.002
-2.36525366664434,0.003
-2.36049938791741,0.004
-2.35574510919049,0.005
-2.35099083046357,0.006
-2.34623655173664,0.007
-2.34148227300972,0.008
-2.3367279942828,0.009
-2.33197371555587,0.01
-2.32721943682895,0.011
-2.32246515810203,0.012
-2.3177108793751,0.013
-2.31295660064818,0.014
-2.30820232192126,0.015
-2.30344804319433,0.016
-2.29869376446741,0.017
-2.29393948574049,0.018
-2.28918520701356,0.019
-2.28443092828664,0.02
-2.27967664955972,0.021
-2.27492237083279,0.022
-2.27016809210587,0.023
-2.26541381337895,0.024
-2.26065953465202,0.025
-2.2559052559251,0.026
-2.25115097719818,0.027
-2.24639669847125,0.028
-2.24164241974433,0.029
-2.23688814101741,0.03
-2.23213386229048,0.031
-2.22737958356356,0.032
-2.22262530483664,0.033
-2.21787102610971,0.034
-2.21311674738279,0.035
-2.20836246865587,0.036
-2.20360818992894,0.037
-2.19885391120202,0.038
-2.1940996324751,0.039
-2.18934535374817,0.04
-2.18459107502125,0.041
-2.17983679629433,0.042
-2.1750825175674,0.043
-2.17032823884048,0.044
-2.16557396011356,0.045
-2.16081968138663,0.046
-2.15606540265971,0.047
-2.15131112393279,0.048
-2.14655684520586,0.049
-2.14180256647894,0.05
-2.13704828775202,0.051
-2.13229400902509,0.052
-2.12753973029817,0.053
-2.12278545157125,0.054
-2.11803117284432,0.055
-2.1132768941174,0.056
-2.10852261539048,0.057
-2.10376833666355,0.058
-2.09901405793663,0.059
-2.09425977920971,0.06
-2.08950550048278,0.061
-2.08475122175586,0.062
-2.07999694302894,0.063
-2.07524266430201,0.064
-2.07048838557509,0.065
-2.06573410684817,0.066
-2.06097982812125,0.067
-2.05622554939432,0.068
-2.0514712706674,0.069
-2.04671699194048,0.07
-2.04196271321355,0.071
-2.03720843448663,0.072
-2.03245415575971,0.073
-2.02769987703278,0.074
-2.02294559830586,0.075
-2.01819131957894,0.076
-2.01343704085201,0.077
-2.00868276212509,0.078
-2.00392848339817,0.079
-1.99917420467124,0.08
-1.99441992594432,0.081
-1.9896656472174,0.082
-1.98491136849047,0.083
-1.98015708976355,0.084
-1.97540281103663,0.085
-1.9706485323097,0.086
-1.96589425358278,0.087
-1.96113997485586,0.088
-1.95638569612893,0.089
-1.95163141740201,0.09
-1.94687713867509,0.091
-1.94212285994816,0.092
-1.93736858122124,0.093
-1.93261430249432,0.094
-1.92786002376739,0.095
-1.92310574504047,0.096
-1.91835146631355,0.097
-1.91359718758662,0.098
-1.9088429088597,0.099
-1.90408863013278,0.1
-1.89933435140585,0.101
-1.89458007267893,0.102
-1.88982579395201,0.103
-1.88507151522508,0.104
-1.88031723649816,0.105
-1.87556295777124,0.106
-1.87080867904431,0.107
-1.86605440031739,0.108
-1.86130012159047,0.109
-1.85654584286354,0.11
-1.85179156413662,0.111
-1.8470372854097,0.112
-1.84228300668277,0.113
-1.83752872795585,0.114
-1.83277444922893,0.115
-1.828020170502,0.116
-1.82326589177508,0.117
-1.81851161304816,0.118
-1.81375733432123,0.119
-1.80900305559431,0.12
-1.80424877686739,0.121
-1.79949449814046,0.122
-1.79474021941354,0.123
-1.78998594068662,0.124
-1.78523166195969,0.125
-1.78047738323277,0.126
-1.77572310450585,0.127
-1.77096882577892,0.128
-1.766214547052,0.129
-1.76146026832508,0.13
-1.75670598959815,0.131
-1.75195171087123,0.132
-1.74719743214431,0.133
-1.74244315341738,0.134
-1.73768887469046,0.135
-1.73293459596354,0.136
-1.72818031723661,0.137
-1.72342603850969,0.138
-1.71867175978277,0.139
-1.71391748105585,0.14
-1.70916320232892,0.141
-1.704408923602,0.142
-1.69965464487508,0.143
-1.69490036614815,0.144
-1.69014608742123,0.145
-1.68539180869431,0.146
-1.68063752996738,0.147
-1.67588325124046,0.148
-1.67112897251354,0.149
-1.66637469378661,0.15
-1.66162041505969,0.151
-1.65686613633277,0.152
-1.65211185760584,0.153
-1.64735757887892,0.154
-1.642603300152,0.155
-1.63784902142507,0.156
-1.63309474269815,0.157
-1.62834046397123,0.158
-1.6235861852443,0.159
-1.61883190651738,0.16
-1.61407762779046,0.161
-1.60932334906353,0.162
-1.60456907033661,0.163
-1.59981479160969,0.164
-1.59506051288276,0.165
-1.59030623415584,0.166
-1.58555195542892,0.167
-1.58079767670199,0.168
-1.57604339797507,0.169
-1.57128911924815,0.17
-1.56653484052122,0.171
-1.5617805617943,0.172
-1.55702628306738,0.173
-1.55227200434045,0.174
-1.54751772561353,0.175
-1.54276344688661,0.176
-1.53800916815968,0.177
-1.53325488943276,0.178
-1.52850061070584,0.179
-1.52374633197891,0.18
-1.51899205325199,0.181
-1.51423777452507,0.182
-1.50948349579814,0.183
-1.50472921707122,0.184
-1.4999749383443,0.185
-1.49522065961737,0.186
-1.49046638089045,0.187
-1.48571210216353,0.188
-1.4809578234366,0.189
-1.47620354470968,0.19
-1.47144926598276,0.191
-1.46669498725583,0.192
-1.46194070852891,0.193
-1.45718642980199,0.194
-1.45243215107506,0.195
-1.44767787234814,0.196
-1.44292359362122,0.197
-1.43816931489429,0.198
-1.43341503616737,0.199
-1.42866075744045,0.2
-1.42390647871352,0.201
-1.4191521999866,0.202
-1.41439792125968,0.203
-1.40964364253275,0.204
-1.40488936380583,0.205
-1.40013508507891,0.206
-1.39538080635198,0.207
-1.39062652762506,0.208
-1.38587224889814,0.209
-1.38111797017121,0.21
-1.37636369144429,0.211
-1.37160941271737,0.212
-1.36685513399045,0.213
-1.36210085526352,0.214
-1.3573465765366,0.215
-1.35259229780968,0.216
-1.34783801908275,0.217
-1.34308374035583,0.218
-1.33832946162891,0.219
-1.33357518290198,0.22
-1.32882090417506,0.221
-1.32406662544814,0.222
-1.31931234672121,0.223
-1.31455806799429,0.224
-1.30980378926737,0.225
-1.30504951054044,0.226
-1.30029523181352,0.227
-1.2955409530866,0.228
-1.29078667435967,0.229
-1.28603239563275,0.23
-1.28127811690583,0.231
-1.2765238381789,0.232
-1.27176955945198,0.233
-1.26701528072506,0.234
-1.26226100199813,0.235
-1.25750672327121,0.236
-1.25275244454429,0.237
-1.24799816581736,0.238
-1.24324388709044,0.239
-1.23848960836352,0.24
-1.23373532963659,0.241
-1.22898105090967,0.242
-1.22422677218275,0.243
-1.21947249345582,0.244
-1.2147182147289,0.245
-1.20996393600198,0.246
-1.20520965727505,0.247
-1.20045537854813,0.248
-1.19570109982121,0.249
-1.19094682109428,0.25
-1.18619254236736,0.251
-1.18143826364044,0.252
-1.17668398491351,0.253
-1.17192970618659,0.254
-1.16717542745967,0.255
-1.16242114873274,0.256
-1.15766687000582,0.257
-1.1529125912789,0.258
-1.14815831255197,0.259
-1.14340403382505,0.26
-1.13864975509813,0.261
-1.1338954763712,0.262
-1.12914119764428,0.263
-1.12438691891736,0.264
-1.11963264019043,0.265
-1.11487836146351,0.266
-1.11012408273659,0.267
-1.10536980400966,0.268
-1.10061552528274,0.269
-1.09586124655582,0.27
-1.09110696782889,0.271
-1.08635268910197,0.272
-1.08159841037505,0.273
-1.07684413164812,0.274
-1.0720898529212,0.275
-1.06733557419428,0.276
-1.06258129546735,0.277
-1.05782701674043,0.278
-1.05307273801351,0.279
-1.04831845928658,0.28
-1.04356418055966,0.281
-1.03880990183274,0.282
-1.03405562310581,0.283
-1.02930134437889,0.284
-1.02454706565197,0.285
-1.01979278692505,0.286
-1.01503850819812,0.287
-1.0102842294712,0.288
-1.00552995074428,0.289
-1.00077567201735,0.29
-0.996021393290429,0.291
-0.991267114563505,0.292
-0.986512835836582,0.293
-0.981758557109659,0.294
-0.977004278382736,0.295
-0.972249999655812,0.296
-0.967495720928889,0.297
-0.962741442201966,0.298
-0.957987163475042,0.299
-0.953232884748119,0.3
-0.948478606021196,0.301
-0.943724327294272,0.302
-0.938970048567349,0.303
-0.934215769840426,0.304
-0.929461491113503,0.305
-0.924707212386579,0.306
-0.919952933659656,0.307
-0.915198654932733,0.308
-0.910444376205809,0.309
-0.905690097478886,0.31
-0.900935818751963,0.311
-0.89618154002504,0.312
-0.891427261298116,0.313
-0.886672982571193,0.314
-0.88191870384427,0.315
-0.877164425117346,0.316
-0.872410146390423,0.317
-0.8676558676635,0.318
-0.862901588936577,0.319
-0.858147310209653,0.32
-0.85339303148273,0.321
-0.848638752755807,0.322
-0.843884474028883,0.323
-0.83913019530196,0.324
-0.834375916575037,0.325
-0.829621637848114,0.326
-0.82486735912119,0.327
-0.820113080394267,0.328
-0.815358801667344,0.329
-0.81060452294042,0.33
-0.805850244213497,0.331
-0.801095965486574,0.332
-0.796341686759651,0.333
-0.791587408032727,0.334
-0.786833129305804,0.335
-0.782078850578881,0.336
-0.777324571851957,0.337
-0.772570293125034,0.338
-0.767816014398111,0.339
-0.763061735671188,0.34
-0.758307456944264,0.341
-0.753553178217341,0.342
-0.748798899490418,0.343
-0.744044620763494,0.344
-0.739290342036571,0.345
-0.734536063309648,0.346
-0.729781784582725,0.347
-0.725027505855801,0.348
-0.720273227128878,0.349
-0.715518948401955,0.35
-0.710764669675031,0.351
-0.706010390948108,0.352
-0.701256112221185,0.353
-0.696501833494262,0.354
-0.691747554767338,0.355
-0.686993276040415,0.356
-0.682238997313492,0.357
-0.677484718586568,0.358
-0.672730439859645,0.359
-0.667976161132722,0.36
-0.663221882405798,0.361
-0.658467603678875,0.362
-0.653713324951952,0.363
-0.648959046225029,0.364
-0.644204767498105,0.365
-0.639450488771182,0.366
-0.634696210044259,0.367
-0.629941931317336,0.368
-0.625187652590412,0.369
-0.620433373863489,0.37
-0.615679095136566,0.371
-0.610924816409642,0.372
-0.606170537682719,0.373
-0.601416258955796,0.374
-0.596661980228873,0.375
-0.591907701501949,0.376
-0.587153422775026,0.377
-0.582399144048103,0.378
-0.577644865321179,0.379
-0.572890586594256,0.38
-0.568136307867333,0.381
-0.563382029140409,0.382
-0.558627750413486,0.383
-0.553873471686563,0.384
-0.54911919295964,0.385
-0.544364914232716,0.386
-0.539610635505793,0.387
-0.53485635677887,0.388
-0.530102078051947,0.389
-0.525347799325023,0.39
-0.5205935205981,0.391
-0.515839241871177,0.392
-0.511084963144253,0.393
-0.50633068441733,0.394
-0.501576405690407,0.395
-0.496822126963483,0.396
-0.49206784823656,0.397
-0.487313569509637,0.398
-0.482559290782714,0.399
-0.47780501205579,0.4
-0.473050733328867,0.401
-0.468296454601944,0.402
-0.463542175875021,0.403
-0.458787897148097,0.404
-0.454033618421174,0.405
-0.449279339694251,0.406
-0.444525060967327,0.407
-0.439770782240404,0.408
-0.435016503513481,0.409
-0.430262224786557,0.41
-0.425507946059634,0.411
-0.420753667332711,0.412
-0.415999388605788,0.413
-0.411245109878864,0.414
-0.406490831151941,0.415
-0.401736552425018,0.416
-0.396982273698094,0.417
-0.392227994971171,0.418
-0.387473716244248,0.419
-0.382719437517325,0.42
-0.377965158790401,0.421
-0.373210880063478,0.422
-0.368456601336555,0.423
-0.363702322609631,0.424
-0.358948043882708,0.425
-0.354193765155785,0.426
-0.349439486428862,0.427
-0.344685207701938,0.428
-0.339930928975015,0.429
-0.335176650248092,0.43
-0.330422371521168,0.431
-0.325668092794245,0.432
-0.320913814067322,0.433
-0.316159535340399,0.434
-0.311405256613475,0.435
-0.306650977886552,0.436
-0.301896699159629,0.437
-0.297142420432705,0.438
-0.292388141705782,0.439
-0.287633862978859,0.44
-0.282879584251936,0.441
-0.278125305525012,0.442
-0.273371026798089,0.443
-0.268616748071166,0.444
-0.263862469344242,0.445
-0.259108190617319,0.446
-0.254353911890396,0.447
-0.249599633163473,0.448
-0.244845354436549,0.449
-0.240091075709626,0.45
-0.235336796982703,0.451
-0.230582518255779,0.452
-0.225828239528856,0.453
-0.221073960801933,0.454
-0.21631968207501,0.455
-0.211565403348086,0.456
-0.206811124621163,0.457
-0.20205684589424,0.458
-0.197302567167316,0.459
-0.192548288440393,0.46
-0.18779400971347,0.461
-0.183039730986547,0.462
-0.178285452259623,0.463
-0.1735311735327,0.464
-0.168776894805777,0.465
-0.164022616078853,0.466
-0.15926833735193,0.467
-0.154514058625007,0.468
-0.149759779898084,0.469
-0.14500550117116,0.47
-0.140251222444237,0.471
-0.135496943717314,0.472
-0.13074266499039,0.473
-0.125988386263467,0.474
-0.121234107536544,0.475
-0.116479828809621,0.476
-0.111725550082697,0.477
-0.106971271355774,0.478
-0.102216992628851,0.479
-0.0974627139019274,0.48
-0.0927084351750041,0.481
-0.0879541564480808,0.482
-0.0831998777211575,0.483
-0.0784455989942342,0.484
-0.0736913202673109,0.485
-0.0689370415403877,0.486
-0.0641827628134644,0.487
-0.0594284840865411,0.488
-0.0546742053596178,0.489
-0.0499199266326945,0.49
-0.0451656479057712,0.491
-0.0404113691788479,0.492
-0.0356570904519247,0.493
-0.0309028117250014,0.494
-0.0261485329980781,0.495
-0.0213942542711548,0.496
-0.0166399755442315,0.497
-0.0118856968173082,0.498
-0.00713141809038493,0.499
-0.00237713936346164,0.5
0.00237713936346164,0.501
0.00713141809038493,0.502
0.0118856968173082,0.503
0.0166399755442315,0.504
0.0213942542711548,0.505
0.0261485329980781,0.506
0.0309028117250014,0.507
0.0356570904519247,0.508
0.0404113691788479,0.509
0.0451656479057712,0.51
0.0499199266326945,0.511
0.0546742053596178,0.512
0.0594284840865411,0.513
0.0641827628134644,0.514
0.0689370415403877,0.515
0.0736913202673109,0.516
0.0784455989942342,0.517
0.0831998777211575,0.518
0.0879541564480808,0.519
0.0927084351750041,0.52
0.0974627139019274,0.521
0.102216992628851,0.522
0.106971271355774,0.523
0.111725550082697,0.524
0.116479828809621,0.525
0.121234107536544,0.526
0.125988386263467,0.527
0.13074266499039,0.528
0.135496943717314,0.529
0.140251222444237,0.53
0.14500550117116,0.531
0.149759779898084,0.532
0.154514058625007,0.533
0.15926833735193,0.534
0.164022616078853,0.535
0.168776894805777,0.536
0.1735311735327,0.537
0.178285452259623,0.538
0.183039730986547,0.539
0.18779400971347,0.54
0.192548288440393,0.541
0.197302567167316,0.542
0.20205684589424,0.543
0.206811124621163,0.544
0.211565403348086,0.545
0.21631968207501,0.546
0.221073960801933,0.547
0.225828239528856,0.548
0.230582518255779,0.549
0.235336796982703,0.55
0.240091075709626,0.551
0.244845354436549,0.552
0.249599633163473,0.553
0.254353911890396,0.554
0.259108190617319,0.555
0.263862469344242,0.556
0.268616748071166,0.557
0.273371026798089,0.558
0.278125305525012,0.559
0.282879584251936,0.56
0.287633862978859,0.561
0.292388141705782,0.562
0.297142420432705,0.563
0.301896699159629,0.564
0.306650977886552,0.565
0.311405256613475,0.566
0.316159535340399,0.567
0.320913814067322,0.568
0.325668092794245,0.569
0.330422371521168,0.57
0.335176650248092,0.571
0.339930928975015,0.572
0.344685207701938,0.573
0.349439486428862,0.574
0.354193765155785,0.575
0.358948043882708,0.576
0.363702322609631,0.577
0.368456601336555,0.578
0.373210880063478,0.579
0.377965158790401,0.58
0.382719437517325,0.581
0.387473716244248,0.582
0.392227994971171,0.583
0.396982273698094,0.584
0.401736552425018,0.585
0.406490831151941,0.586
0.411245109878864,0.587
0.415999388605788,0.588
0.420753667332711,0.589
0.425507946059634,0.59
0.430262224786557,0.591
0.435016503513481,0.592
0.439770782240404,0.593
0.444525060967327,0.594
0.449279339694251,0.595
0.454033618421174,0.596
0.458787897148097,0.597
0.463542175875021,0.598
0.468296454601944,0.599
0.473050733328867,0.6
0.47780501205579,0.601
0.482559290782714,0.602
0.487313569509637,0.603
0.49206784823656,0.604
0.496822126963483,0.605
0.501576405690407,0.606
0.50633068441733,0.607
0.511084963144253,0.608
0.515839241871177,0.609
0.5205935205981,0.61
0.525347799325023,0.611
0.530102078051947,0.612
0.53485635677887,0.613
0.539610635505793,0.614
0.544364914232716,0.615
0.54911919295964,0.616
0.553873471686563,0.617
0.558627750413486,0.618
0.563382029140409,0.619
0.568136307867333,0.62
0.572890586594256,0.621
0.577644865321179,0.622
0.582399144048103,0.623
0.587153422775026,0.624
0.591907701501949,0.625
0.596661980228873,0.626
0.601416258955796,0.627
0.606170537682719,0.628
0.610924816409642,0.629
0.615679095136566,0.63
0.620433373863489,0.631
0.625187652590412,0.632
0.629941931317336,0.633
0.634696210044259,0.634
0.639450488771182,0.635
0.644204767498105,0.636
0.648959046225029,0.637
0.653713324951952,0.638
0.658467603678875,0.639
0.663221882405798,0.64
0.667976161132722,0.641
0.672730439859645,0.642
0.677484718586568,0.643
0.682238997313492,0.644
0.686993276040415,0.645
0.691747554767338,0.646
0.696501833494262,0.647
0.701256112221185,0.648
0.706010390948108,0.649
0.710764669675031,0.65
0.715518948401955,0.651
0.720273227128878,0.652
0.725027505855801,0.653
0.729781784582725,0.654
0.734536063309648,0.655
0.739290342036571,0.656
0.744044620763494,0.657
0.748798899490418,0.658
0.753553178217341,0.659
0.758307456944264,0.66
0.763061735671188,0.661
0.767816014398111,0.662
0.772570293125034,0.663
0.777324571851957,0.664
0.782078850578881,0.665
0.786833129305804,0.666
0.791587408032727,0.667
0.796341686759651,0.668
0.801095965486574,0.669
0.805850244213497,0.67
0.81060452294042,0.671
0.815358801667344,0.672
0.820113080394267,0.673
0.82486735912119,0.674
0.829621637848114,0.675
0.834375916575037,0.676
0.83913019530196,0.677
0.843884474028883,0.678
0.848638752755807,0.679
0.85339303148273,0.68
0.858147310209653,0.681
0.862901588936577,0.682
0.8676558676635,0.683
0.872410146390423,0.684
0.877164425117346,0.685
0.88191870384427,0.686
0.886672982571193,0.687
0.891427261298116,0.688
0.89618154002504,0.689
0.900935818751963,0.69
0.905690097478886,0.691
0.910444376205809,0.692
0.915198654932733,0.693
0.919952933659656,0.694
0.924707212386579,0.695
0.929461491113503,0.696
0.934215769840426,0.697
0.938970048567349,0.698
0.943724327294272,0.699
0.948478606021196,0.7
0.953232884748119,0.701
0.957987163475042,0.702
0.962741442201966,0.703
0.967495720928889,0.704
0.972249999655812,0.705
0.977004278382736,0.706
0.981758557109659,0.707
0.986512835836582,0.708
0.991267114563505,0.709
0.996021393290429,0.71
1.00077567201735,0.711
1.00552995074428,0.712
1.0102842294712,0.713
1.01503850819812,0.714
1.01979278692505,0.715
1.02454706565197,0.716
1.02930134437889,0.717
1.03405562310581,0.718
1.03880990183274,0.719
1.04356418055966,0.72
1.04831845928658,0.721
1.05307273801351,0.722
1.05782701674043,0.723
1.06258129546735,0.724
1.06733557419428,0.725
1.0720898529212,0.726
1.07684413164812,0.727
1.08159841037505,0.728
1.08635268910197,0.729
1.09110696782889,0.73
1.09586124655582,0.731
1.10061552528274,0.732
1.10536980400966,0.733
1.11012408273659,0.734
1.11487836146351,0.735
1.11963264019043,0.736
1.12438691891736,0.737
1.12914119764428,0.738
1.1338954763712,0.739
1.13864975509813,0.74
1.14340403382505,0.741
1.14815831255197,0.742
1.1529125912789,0.743
1.15766687000582,0.744
1.16242114873274,0.745
1.16717542745967,0.746
1.17192970618659,0.747
1.17668398491351,0.748
1.18143826364044,0.749
1.18619254236736,0.75
1.19094682109428,0.751
1.19570109982121,0.752
1.20045537854813,0.753
1.20520965727505,0.754
1.20996393600198,0.755
1.2147182147289,0.756
1.21947249345582,0.757
1.22422677218275,0.758
1.22898105090967,0.759
1.23373532963659,0.76
1.23848960836352,0.761
1.24324388709044,0.762
1.24799816581736,0.763
1.25275244454429,0.764
1.25750672327121,0.765
1.26226100199813,0.766
1.26701528072506,0.767
1.27176955945198,0.768
1.2765238381789,0.769
1.28127811690583,0.77
1.28603239563275,0.771
1.29078667435967,0.772
1.2955409530866,0.773
1.30029523181352,0.774
1.30504951054044,0.775
1.30980378926737,0.776
1.31455806799429,0.777
1.31931234672121,0.778
1.32406662544814,0.779
1.32882090417506,0.78
1.33357518290198,0.781
1.33832946162891,0.782
1.34308374035583,0.783
1.34783801908275,0.784
1.35259229780968,0.785
1.3573465765366,0.786
1.36210085526352,0.787
1.36685513399045,0.788
1.37160941271737,0.789
1.37636369144429,0.79
1.38111797017121,0.791
1.38587224889814,0.792
1.39062652762506,0.793
1.39538080635198,0.794
1.40013508507891,0.795
1.40488936380583,0.796
1.40964364253275,0.797
1.41439792125968,0.798
1.4191521999866,0.799
1.42390647871352,0.8
1.42866075744045,0.801
1.43341503616737,0.802
1.43816931489429,0.803
1.44292359362122,0.804
1.44767787234814,0.805
1.45243215107506,0.806
1.45718642980199,0.807
1.46194070852891,0.808
1.46669498725583,0.809
1.47144926598276,0.81
1.47620354470968,0.811
1.4809578234366,0.812
1.48571210216353,0.813
1.49046638089045,0.814
1.49522065961737,0.815
1.4999749383443,0.816
1.50472921707122,0.817
1.50948349579814,0.818
1.51423777452507,0.819
1.51899205325199,0.82
1.52374633197891,0.821
1.52850061070584,0.822
1.53325488943276,0.823
1.53800916815968,0.824
1.54276344688661,0.825
1.54751772561353,0.826
1.55227200434045,0.827
1.55702628306738,0.828
1.5617805617943,0.829
1.56653484052122,0.83
1.57128911924815,0.831
1.57604339797507,0.832
1.58079767670199,0.833
1.58555195542892,0.834
1.59030623415584,0.835
1.59506051288276,0.836
1.59981479160969,0.837
1.60456907033661,0.838
1.60932334906353,0.839
1.61407762779046,0.84
1.61883190651738,0.841
1.6235861852443,0.842
1.62834046397123,0.843
1.63309474269815,0.844
1.63784902142507,0.845
1.642603300152,0.846
1.64735757887892,0.847
1.65211185760584,0.848
1.65686613633277,0.849
1.66162041505969,0.85
1.66637469378661,0.851
1.67112897251354,0.852
1.67588325124046,0.853
1.68063752996738,0.854
1.68539180869431,0.855
1.69014608742123,0.856
1.69490036614815,0.857
1.69965464487508,0.858
1.704408923602,0.859
1.70916320232892,0.86
1.71391748105585,0.861
1.71867175978277,0.862
1.72342603850969,0.863
1.72818031723661,0.864
1.73293459596354,0.865
1.73768887469046,0.866
1.74244315341738,0.867
1.74719743214431,0.868
1.75195171087123,0.869
1.75670598959815,0.87
1.76146026832508,0.871
1.766214547052,0.872
1.77096882577892,0.873
1.77572310450585,0.874
1.78047738323277,0.875
1.78523166195969,0.876
1.78998594068662,0.877
1.79474021941354,0.878
1.79949449814046,0.879
1.80424877686739,0.88
1.80900305559431,0.881
1.81375733432123,0.882
1.81851161304816,0.883
1.82326589177508,0.884
1.828020170502,0.885
1.83277444922893,0.886
1.83752872795585,0.887
1.84228300668277,0.888
1.8470372854097,0.889
1.85179156413662,0.89
1.85654584286354,0.891
1.86130012159047,0.892
1.86605440031739,0.893
1.87080867904431,0.894
1.87556295777124,0.895
1.88031723649816,0.896
1.88507151522508,0.897
1.88982579395201,0.898
1.89458007267893,0.899
1.89933435140585,0.9
1.90408863013278,0.901
1.9088429088597,0.902
1.91359718758662,0.903
1.91835146631355,0.904
1.92310574504047,0.905
1.92786002376739,0.906
1.93261430249432,0.907
1.93736858122124,0.908
1.94212285994816,0.909
1.94687713867509,0.91
1.95163141740201,0.911
1.95638569612893,0.912
1.96113997485586,0.913
1.96589425358278,0.914
1.9706485323097,0.915
1.97540281103663,0.916
1.98015708976355,0.917
1.98491136849047,0.918
1.9896656472174,0.919
1.99441992594432,0.92
1.99917420467124,0.921
2.00392848339817,0.922
2.00868276212509,0.923
2.01343704085201,0.924
2.01819131957894,0.925
2.02294559830586,0.926
2.02769987703278,0.927
2.03245415575971,0.928
2.03720843448663,0.929
2.04196271321355,0.93
2.04671699194048,0.931
2.0514712706674,0.932
2.05622554939432,0.933
2.06097982812125,0.934
2.06573410684817,0.935
2.07048838557509,0.936
2.07524266430201,0.937
2.07999694302894,0.938
2.08475122175586,0.939
2.08950550048278,0.94
2.09425977920971,0.941
2.09901405793663,0.942
2.10376833666355,0.943
2.10852261539048,0.944
2.1132768941174,0.945
2.11803117284432,0.946
2.12278545157125,0.947
2.12753973029817,0.948
2.13229400902509,0.949
2.13704828775202,0.95
2.14180256647894,0.951
2.14655684520586,0.952
2.15131112393279,0.953
2.15606540265971,0.954
2.16081968138663,0.955
2.16557396011356,0.956
2.17032823884048,0.957
2.1750825175674,0.958
2.17983679629433,0.959
2.18459107502125,0.96
2.18934535374817,0.961
2.1940996324751,0.962
2.19885391120202,0.963
2.20360818992894,0.964
2.20836246865587,0.965
2.21311674738279,0.966
2.21787102610971,0.967
2.22262530483664,0.968
2.22737958356356,0.969
2.23213386229048,0.97
2.23688814101741,0.971
2.24164241974433,0.972
2.24639669847125,0.973
2.25115097719818,0.974
2.2559052559251,0.975
2.26065953465202,0.976
2.26541381337895,0.977
2.27016809210587,0.978
2.27492237083279,0.979
2.27967664955972,0.98
2.28443092828664,0.981
2.28918520701356,0.982
2.29393948574049,0.983
2.29869376446741,0.984
2.30344804319433,0.985
2.30820232192126,0.986
2.31295660064818,0.987
2.3177108793751,0.988
2.32246515810203,0.989
2.32721943682895,0.99
2.33197371555587,0.991
2.3367279942828,0.992
2.34148227300972,0.993
2.34623655173664,0.994
2.35099083046357,0.995
2.35574510919049,0.996
2.36049938791741,0.997
2.36525366664434,0.998
2.37000794537126,0.999
2.37476222409818,1


==> DATA/MSE_K5_L10_N2_BT3.csv <==
A,B,C,D,E
0.0767872604506721,1.01619556706353,0.968628466380643,0.991531846658536,1
0.0767713860296087,0.415482469187159,0.264546969953396,0.460929910194238,2
0.0767504027854338,0.221764214194101,0.12676560119442,0.246237956532593,3
0.0767567233222569,0.138858166732006,0.0923986634443477,0.143051443174346,4
0.0767346476401315,0.101899523828086,0.0820197270560093,0.0999491806069609,5
0.0767512973672748,0.0858442304827067,0.078578834832631,0.0840284158624856,6
0.0767429282986691,0.0795762081650257,0.0773171393261819,0.078800223978398,7
0.0768025431434151,0.0775851540351138,0.0769578959442023,0.0773437394149092,8
0.0767691399260412,0.0769737364193847,0.0768111004877543,0.0769081168167678,9
0.0767596287133932,0.0768146535723669,0.0767710167486817,0.0767970990491001,10
0.0768154992213395,0.0768337005773593,0.0768200918691303,0.0768277637886203,11
0.0767470113640071,0.0767562900442381,0.0767487016679429,0.07675330307021,12


==> DATA/MSE_L10_K5_N2_BT3LN_p0.1.csv <==
A,B,C,D,E
0.0767872604506721,0.991531846658536,1.01619556706353,0.968628466380643,1
0.0767713860296087,0.460929910194238,0.415482469187159,0.264546969953396,2
0.0767504027854338,0.246237956532593,0.221764214194101,0.12676560119442,3
0.0767567233222569,0.143051443174346,0.138858166732006,0.0923986634443477,4
0.0767346476401315,0.0999491806069609,0.101899523828086,0.0820197270560093,5
0.0767512973672748,0.0840284158624856,0.0858442304827067,0.078578834832631,6
0.0767429282986691,0.078800223978398,0.0795762081650257,0.0773171393261819,7
0.0768025431434151,0.0773437394149092,0.0775851540351138,0.0769578959442023,8
0.0767691399260412,0.0769081168167678,0.0769737364193847,0.0768111004877543,9
0.0767596287133932,0.0767970990491001,0.0768146535723669,0.0767710167486817,10
0.0768154992213395,0.0768277637886203,0.0768337005773593,0.0768200918691303,11
0.0767470113640071,0.07675330307021,0.0767562900442381,0.0767487016679429,12


==> DATA/MSE_L10_K5_N2_BT3LN_p1.csv <==
A,B,C,D,E
0.0096982643715363,0.987142857487928,1.00628110049713,0.934268558965926,1
0.00969534254846845,0.436052324750103,0.342821969058478,0.120259838931783,2
0.00969464025177028,0.205821825417448,0.137369538114821,0.0297355094559671,3
0.00969782536630078,0.088483094918335,0.0587411907983743,0.0159540211402464,4
0.00969006261180193,0.0380980784942535,0.0295059526132927,0.0122056156709428,5
0.00969478589764172,0.0191063554995184,0.0178684025411675,0.010795787483786,6
0.00969596156682673,0.0125495002874286,0.0128516044650364,0.0101792784906489,7
0.00970193811857436,0.010517676386,0.0107640568130989,0.00988293775655886,8
0.00969547335892509,0.00991552347255874,0.0100088016650073,0.00975092637714501,9
0.00969840523261758,0.00975849175348608,0.00978686295103036,0.00971573614253915,10
0.00970281491803733,0.00972210859849356,0.00973353017832096,0.00971094721726166,11
0.00969419530685989,0.009703728525097,0.00970901802175167,0.00969786522860887,12


==> DATA/cdfinfo_BT_3M.csv <==
A,B,C
-3.45887945578829,-3.45670211639363,0.001
-3.45686038928578,-3.44134595581136,0.002
-3.45542119297306,-3.43660958463596,0.003
-3.44539862843573,-3.43604216485188,0.004
-3.43598735550824,-3.42685967647317,0.005
-3.42744305542154,-3.41705005140714,0.006
-3.41400663639918,-3.36252773391444,0.007
-3.38880456452929,-3.35382192831684,0.008
-3.3697076837534,-3.35251820244211,0.009
-3.36863268617955,-3.34815076866748,0.01
-3.35633044218087,-3.33811234524543,0.011
-3.35218621381718,-3.33256828898474,0.012
-3.34979221067024,-3.32752876617804,0.013
-3.34809012145497,-3.31115502014198,0.014
-3.34547328480982,-3.30701904329016,0.015
-3.33889338799657,-3.3033706070507,0.016
-3.33303952517402,-3.30067656730394,0.017
-3.32260097356348,-3.30020757362599,0.018
-3.31865351033631,-3.29871161190123,0.019
-3.31642803985377,-3.28433191879082,0.02
-3.29225747261814,-3.27746369476603,0.021
-3.28996227194471,-3.27151656757984,0.022
-3.28943301883712,-3.26271889381309,0.023
-3.27751226246005,-3.2564109467507,0.024
-3.27596443218241,-3.24590668075299,0.025
-3.2691400617801,-3.23654342859712,0.026
-3.26570722538926,-3.23294830254977,0.027
-3.25803168617945,-3.23126981655267,0.028
-3.25339494747269,-3.2304279393558,0.029
-3.25234182311902,-3.22558917647536,0.03
-3.24616093564602,-3.22389489231877,0.031
-3.23711757073992,-3.1978515289111,0.032
-3.23497496713786,-3.19434555232181,0.033
-3.23458116156768,-3.18923005347552,0.034
-3.22867849018332,-3.18833298509637,0.035
-3.22511551070857,-3.1855280169645,0.036
-3.20541023341705,-3.17634963395708,0.037
-3.19191335014928,-3.17039544601113,0.038
-3.17849700509834,-3.15097436471539,0.039
-3.17795995433277,-3.14211839297735,0.04
-3.1688918970155,-3.12817439080218,0.041
-3.16874185116111,-3.12603895156895,0.042
-3.16409098190717,-3.12280690713732,0.043
-3.15700188492523,-3.12247630128025,0.044
-3.15050921587939,-3.11196860542132,0.045
-3.14337899461883,-3.10786591296085,0.046
-3.12985678991351,-3.10226463553371,0.047
-3.11589154603066,-3.09976302130471,0.048
-3.11334494348472,-3.08822174953731,0.049
-3.09819581597259,-3.07392035073069,0.05
-3.0962301203459,-3.06205321379972,0.051
-3.08651467702331,-3.05585448498515,0.052
-3.08239284975879,-3.05404699513605,0.053
-3.0820734264803,-3.02031159683546,0.054
-3.07582247257367,-3.01483864063975,0.055
-3.07477148029428,-3.0101675009019,0.056
-3.06593626802328,-3.00974715554225,0.057
-3.06238547449337,-3.00676453921781,0.058
-3.06197353954797,-2.99144347271796,0.059
-3.05552048015206,-2.99101752955931,0.06
-3.03585482183641,-2.98495283417099,0.061
-3.02941683580258,-2.97808896899221,0.062
-3.01978513909403,-2.97408206051092,0.063
-3.01676687723157,-2.96372585257306,0.064
-3.0116554816565,-2.9585084742714,0.065
-3.00468592506287,-2.9552791886786,0.066
-2.98918307165296,-2.94504905869518,0.067
-2.98720248705183,-2.94016710542459,0.068
-2.9866241391406,-2.93521967832464,0.069
-2.98636857337941,-2.92625981479082,0.07
-2.98389895719717,-2.91967356807159,0.071
-2.976006964742,-2.91001278752986,0.072
-2.96793665978158,-2.89865937372963,0.073
-2.9653690952697,-2.89862218881659,0.074
-2.94885724408931,-2.89481043166667,0.075
-2.93884714511592,-2.86222321145025,0.076
-2.92864172032342,-2.86045770532697,0.077
-2.927828193945,-2.85801463664438,0.078
-2.92206124379932,-2.85618415646409,0.079
-2.90369513849245,-2.84197164555052,0.08
-2.89126623837849,-2.82625386602247,0.081
-2.88166670550885,-2.82322289932278,0.082
-2.88141707625722,-2.81805923515651,0.083
-2.87102681105349,-2.81722448839686,0.084
-2.8635055313565,-2.80673801103232,0.085
-2.85091696748228,-2.80657585857231,0.086
-2.84487131676228,-2.79163104120211,0.087
-2.83059731530288,-2.78837763731951,0.088
-2.82731004697904,-2.77065296699751,0.089
-2.82685983771142,-2.77009171620596,0.09
-2.81144563307684,-2.76708334078112,0.091
-2.80879707185608,-2.76574362215075,0.092
-2.80492309678266,-2.76228401050068,0.093
-2.78064041750665,-2.75857867729521,0.094
-2.77577415905511,-2.75359656238434,0.095
-2.76031827694868,-2.75294812144518,0.096
-2.75641948573252,-2.73677272512133,0.097
-2.74412953847488,-2.729344569217,0.098
-2.74010896126256,-2.72425803568623,0.099
-2.7334838685876,-2.72283927430508,0.1
-2.7291702483683,-2.68720618496869,0.101
-2.71780421718882,-2.68598462483783,0.102
-2.69393939236433,-2.6791667015925,0.103
-2.68729245625911,-2.64689900096974,0.104
-2.68054462159636,-2.64474507643107,0.105
-2.66949260480182,-2.63701300789718,0.106
-2.65853189052506,-2.63400783005222,0.107
-2.65823404737913,-2.63252340643131,0.108
-2.64941579418169,-2.62436226528074,0.109
-2.63820085195236,-2.617392999488,0.11
-2.63551388449123,-2.61495398831318,0.111
-2.61839812391047,-2.6132501367428,0.112
-2.60680320473446,-2.61209027282781,0.113
-2.60663300525577,-2.60733670911707,0.114
-2.59703373678518,-2.60360993647195,0.115
-2.58460290651584,-2.59486018381163,0.116
-2.57960536912955,-2.58904371866955,0.117
-2.5531584914291,-2.58371193267111,0.118
-2.551648903107,-2.58136126724812,0.119
-2.54738145823093,-2.58029960431103,0.12
-2.54172355484078,-2.5533807929438,0.121
-2.53230545910222,-2.54875098978774,0.122
-2.52827605101402,-2.54280495012201,0.123
-2.51171791214152,-2.53596387153812,0.124
-2.49846769058923,-2.53359714397019,0.125
-2.49738988762158,-2.52114725566612,0.126
-2.49582369808027,-2.51993039595472,0.127
-2.49378161200926,-2.50649380497224,0.128
-2.49104985730494,-2.50535841253193,0.129
-2.49075097656125,-2.48906910588888,0.13
-2.48628540920662,-2.48654570427282,0.131
-2.47298475581097,-2.47315244593045,0.132
-2.4638272771368,-2.4722947674274,0.133
-2.45859116290276,-2.47134615119679,0.134
-2.45682718089343,-2.47109431424582,0.135
-2.45470041643269,-2.46592665593235,0.136
-2.4537267401184,-2.46476861111974,0.137
-2.4365869241349,-2.46046160130804,0.138
-2.43123247222707,-2.45923711809797,0.139
-2.42898924034824,-2.45329378545679,0.14
-2.42529841048793,-2.44210496106957,0.141
-2.41114772341988,-2.44159794936486,0.142
-2.41102334820243,-2.42995822479989,0.143
-2.40965396636891,-2.4279565981415,0.144
-2.40265742037186,-2.42644943813274,0.145
-2.39536227305995,-2.41899577693467,0.146
-2.39489357248263,-2.4188789758316,0.147
-2.39331175928558,-2.40330185806259,0.148
-2.37995551847904,-2.40137006364271,0.149
-2.37073993230663,-2.38755258712161,0.15
-2.36779153114891,-2.3790628660493,0.151
-2.35073475393274,-2.37777060069876,0.152
-2.34992075918072,-2.37730798855051,0.153
-2.34864082829027,-2.37194383142005,0.154
-2.33834550535181,-2.36867635529845,0.155
-2.33355075318133,-2.36659465196164,0.156
-2.31570958987695,-2.36087710310623,0.157
-2.31510400610501,-2.3593205456782,0.158
-2.31186251960727,-2.35635520393696,0.159
-2.30631093108553,-2.34538807348425,0.16
-2.29950658186681,-2.33044226235936,0.161
-2.29600937984193,-2.32526764965486,0.162
-2.28903475707049,-2.32227269713147,0.163
-2.28835082520441,-2.31217008872999,0.164
-2.27793204248668,-2.30958679076747,0.165
-2.27066631525754,-2.30025431044581,0.166
-2.26909189511977,-2.29832001072675,0.167
-2.26721254003093,-2.2863151699755,0.168
-2.25988605308392,-2.2721313184813,0.169
-2.25604247672411,-2.26980334445368,0.17
-2.25298784074605,-2.26904583604977,0.171
-2.24468530366986,-2.26637113323346,0.172
-2.24347548364909,-2.26062203535735,0.173
-2.23741700068641,-2.25457878865797,0.174
-2.2329944638982,-2.2493955482965,0.175
-2.23264671683548,-2.24127813164098,0.176
-2.22285298548896,-2.23879111036542,0.177
-2.2043019897757,-2.2267908806492,0.178
-2.19993777612354,-2.22336993220286,0.179
-2.17859559190917,-2.22301646117532,0.18
-2.1684673206891,-2.2229246466942,0.181
-2.16111467337821,-2.22080973300112,0.182
-2.16082838412225,-2.21475830493206,0.183
-2.15512395394246,-2.20881583519275,0.184
-2.15273739842432,-2.20473103983262,0.185
-2.14927541457355,-2.20167462959214,0.186
-2.14921550223009,-2.19390190393633,0.187
-2.14911738991461,-2.19333915983425,0.188
-2.14464412072737,-2.18916106082555,0.189
-2.14239366628868,-2.18853281464322,0.19
-2.14183066302118,-2.18194509367537,0.191
-2.13245602679394,-2.1675404750491,0.192
-2.13229187224264,-2.15659443944839,0.193
-2.10533778985828,-2.15331706846503,0.194
-2.08350905705418,-2.12276210358379,0.195
-2.07879607319038,-2.11877900274071,0.196
-2.07736211845797,-2.11591499462984,0.197
-2.06191763948277,-2.11170327822201,0.198
-2.05101207557811,-2.10688270164835,0.199
-2.04646356119237,-2.09461439655735,0.2
-2.04276619877264,-2.08065977005553,0.201
-2.03638490164426,-2.04554353307919,0.202
-2.03071071480177,-2.0345760314062,0.203
-2.02944743483536,-2.03223311579793,0.204
-2.0246249340408,-2.03204843465889,0.205
-2.0180106109412,-2.03090947134518,0.206
-2.01673174075675,-2.02533602100228,0.207
-2.01439741405086,-2.01792700531174,0.208
-2.01389661763837,-2.01701876671246,0.209
-2.01126311769226,-2.01525946484383,0.21
-1.96989649657699,-2.01041439037635,0.211
-1.96956133616465,-2.00193854590785,0.212
-1.96877764525084,-2.00019468205309,0.213
-1.95211298153271,-1.99706527389205,0.214
-1.95160383234471,-1.99446748059181,0.215
-1.94745732981872,-1.98188573739573,0.216
-1.94288993811909,-1.96036024368567,0.217
-1.93508607466494,-1.95539323729103,0.218
-1.92645006653524,-1.93312482383576,0.219
-1.92117487914569,-1.93299039672474,0.22
-1.92013024881233,-1.93044311264409,0.221
-1.9170047677487,-1.92096038465431,0.222
-1.91518268390561,-1.90231652962528,0.223
-1.91461379428034,-1.89453687201675,0.224
-1.9098289026912,-1.88119547544523,0.225
-1.89574471438483,-1.87440469573659,0.226
-1.89133894986203,-1.86374693099826,0.227
-1.8730451506165,-1.85995745598399,0.228
-1.87116451708652,-1.83648313276745,0.229
-1.86921001225501,-1.82941790958066,0.23
-1.86797789316791,-1.82095052771495,0.231
-1.86739189623316,-1.80294524255554,0.232
-1.85728174758874,-1.79590692396561,0.233
-1.8545484481358,-1.7780923575389,0.234
-1.84671010786341,-1.76101790870447,0.235
-1.84553576542326,-1.75056404285697,0.236
-1.83923106514881,-1.75053496006803,0.237
-1.83789083777991,-1.74870609064527,0.238
-1.83696817402965,-1.74042595263069,0.239
-1.83391059298347,-1.72761262187288,0.24
-1.83378499445383,-1.72194086275387,0.241
-1.82877293852776,-1.71330006196029,0.242
-1.82807695291163,-1.71150944745222,0.243
-1.81609867242744,-1.69543196566562,0.244
-1.81191060837331,-1.69420793739621,0.245
-1.80989445013544,-1.69240618352084,0.246
-1.80613250804394,-1.67684513048251,0.247
-1.80212339727356,-1.66715603408599,0.248
-1.791571232701,-1.65664376232187,0.249
-1.77638711611862,-1.65613757593488,0.25
-1.75958511785961,-1.65078780572568,0.251
-1.74825042758998,-1.63242317722845,0.252
-1.73989154452124,-1.62582630753844,0.253
-1.72931211345659,-1.62374474070953,0.254
-1.72805874691522,-1.61148435648866,0.255
-1.72124506719419,-1.60627374349881,0.256
-1.71587326000817,-1.6046623095279,0.257
-1.71154548128601,-1.59742628354185,0.258
-1.70893379157034,-1.58282065065429,0.259
-1.69784086414021,-1.57581510136415,0.26
-1.69754046760481,-1.56672633434335,0.261
-1.68480139639043,-1.56371357591186,0.262
-1.68324126047329,-1.53936129291131,0.263
-1.67246935456416,-1.53276936275075,0.264
-1.637589115401,-1.5305871648522,0.265
-1.63352953520993,-1.52685488313026,0.266
-1.62904568556461,-1.5204978802493,0.267
-1.62222143337964,-1.51752512000009,0.268
-1.61834541228194,-1.51157762690931,0.269
-1.59930480102028,-1.50749268516808,0.27
-1.5836812339401,-1.50302594340482,0.271
-1.58122842282952,-1.49976881656892,0.272
-1.56825047132029,-1.48857490760993,0.273
-1.55931125721787,-1.48324106626416,0.274
-1.54969711373584,-1.47694837383527,0.275
-1.5475082683954,-1.4729469943807,0.276
-1.53495939520524,-1.46729978529269,0.277
-1.5329533963008,-1.45811968359685,0.278
-1.53033721925222,-1.45671494113816,0.279
-1.52930446733502,-1.45311198897406,0.28
-1.5141319151499,-1.45063414361617,0.281
-1.51020515387831,-1.43582616812078,0.282
-1.50974987253579,-1.41150733985423,0.283
-1.50353526729945,-1.4100302472042,0.284
-1.49343930513914,-1.407691536832,0.285
-1.49103706098107,-1.40623849691055,0.286
-1.48278045833411,-1.40462771953264,0.287
-1.47940499579642,-1.38717237981581,0.288
-1.45993094556111,-1.38636307338687,0.289
-1.45412729956778,-1.38389665547721,0.29
-1.44616017407319,-1.37028664821993,0.291
-1.44095561067155,-1.3569023028524,0.292
-1.42762286094368,-1.35551640174211,0.293
-1.42646204690243,-1.35106813953254,0.294
-1.41110610529064,-1.34384646042486,0.295
-1.4095923843077,-1.31464603154543,0.296
-1.40572908890555,-1.31174184473962,0.297
-1.40500263511905,-1.30875627185705,0.298
-1.40102590388291,-1.30505869444551,0.299
-1.39657501926702,-1.30478031055012,0.3
-1.3909424763529,-1.30222040083564,0.301
-1.37830182328898,-1.28317410066737,0.302
-1.37460351989093,-1.27795557206563,0.303
-1.37277570887908,-1.27653858887628,0.304
-1.37108392253131,-1.26027116439645,0.305
-1.36783712300244,-1.25455395902478,0.306
-1.36453903864823,-1.25227402204218,0.307
-1.36340214310297,-1.2513740079786,0.308
-1.35611355710861,-1.2442796650897,0.309
-1.35147332842554,-1.24366575549782,0.31
-1.34927250468365,-1.23626395602488,0.311
-1.34567169023277,-1.23086696931417,0.312
-1.33248707242127,-1.2190941238019,0.313
-1.32810808384892,-1.20740934379381,0.314
-1.3152642188895,-1.20273280169786,0.315
-1.31242006360274,-1.20160178728219,0.316
-1.30740364573777,-1.201232155082,0.317
-1.2994177882859,-1.18556496227717,0.318
-1.28942259644823,-1.18479052324918,0.319
-1.28175575711451,-1.18112095549333,0.32
-1.27664610427616,-1.17800911696674,0.321
-1.27583025004854,-1.16501527915804,0.322
-1.27457374660317,-1.1614085443481,0.323
-1.27352272973513,-1.15510703026961,0.324
-1.27268301575707,-1.15407306831156,0.325
-1.2718057953415,-1.14774235865638,0.326
-1.25399564931481,-1.14062270893592,0.327
-1.24636228140519,-1.13665046034264,0.328
-1.24166979258413,-1.13449863344562,0.329
-1.24164939245055,-1.1272461806922,0.33
-1.2373463720892,-1.11614604678265,0.331
-1.23007972820841,-1.11071865439384,0.332
-1.22530720929632,-1.10582775629381,0.333
-1.2061734396434,-1.10316400973851,0.334
-1.19900238862445,-1.10049404651713,0.335
-1.19656263126197,-1.09891774030336,0.336
-1.19129117907395,-1.06595064574259,0.337
-1.19011547562471,-1.06114452005817,0.338
-1.18580981702291,-1.04949395639511,0.339
-1.18044214454582,-1.03847228495037,0.34
-1.16572846573231,-1.02696088033634,0.341
-1.15915846242594,-1.02559520121959,0.342
-1.15903095714106,-1.02353070278398,0.343
-1.15613353325762,-1.02347139677704,0.344
-1.15332950925958,-1.02267774637295,0.345
-1.1458216585959,-1.02227084845291,0.346
-1.13840373940144,-1.00071091654835,0.347
-1.13682001986569,-0.986811558326298,0.348
-1.12852182531029,-0.973770084998405,0.349
-1.1273142208576,-0.9725206920601,0.35
-1.12113157221413,-0.96430211992196,0.351
-1.11706828488632,-0.961306170615313,0.352
-1.11573959543801,-0.95156555824621,0.353
-1.10537146714572,-0.946226054437214,0.354
-1.09335577392295,-0.941834436721394,0.355
-1.08600217150114,-0.939154671137093,0.356
-1.08067321347246,-0.922559790051748,0.357
-1.06559124589137,-0.915966950862183,0.358
-1.06476288691258,-0.913664773631888,0.359
-1.05682702423153,-0.910837069351133,0.36
-1.05241482897811,-0.9078204422697,0.361
-1.05042000955144,-0.9070935352505,0.362
-1.04682035339886,-0.906296859999516,0.363
-1.04191124000125,-0.904563712519838,0.364
-1.03982903853904,-0.898236146120226,0.365
-1.01441253285723,-0.894238924237074,0.366
-1.01171611858808,-0.885245564524815,0.367
-1.01129402526785,-0.877274064559916,0.368
-1.0089875859237,-0.866543570324469,0.369
-1.00522569859418,-0.85748883462994,0.37
-1.00522363746825,-0.853489386555788,0.371
-0.996370882985346,-0.833734160373446,0.372
-0.99411969838892,-0.830148746390732,0.373
-0.989675522012046,-0.815914666962787,0.374
-0.97309547670362,-0.795235703015866,0.375
-0.956488549266301,-0.794901352327802,0.376
-0.945799307853763,-0.786856076683861,0.377
-0.941543018751289,-0.785027168139235,0.378
-0.936784812702257,-0.780769493494546,0.379
-0.935224701533822,-0.776408974811248,0.38
-0.933785721351443,-0.754063401276302,0.381
-0.930157167521709,-0.747749057259859,0.382
-0.921946403588081,-0.747056518321619,0.383
-0.917852212323781,-0.733341724333521,0.384
-0.908358235049428,-0.721942725671958,0.385
-0.893435547249011,-0.716405929158995,0.386
-0.892330907956221,-0.709160873034381,0.387
-0.885855155921192,-0.701637950743965,0.388
-0.884139845223302,-0.698421044383918,0.389
-0.864787504869318,-0.697232426520008,0.39
-0.849458708469665,-0.695501725985624,0.391
-0.848966061187743,-0.692438490070945,0.392
-0.847643860401271,-0.676135021626628,0.393
-0.840506236557482,-0.653389380581237,0.394
-0.83348982889425,-0.652154074307336,0.395
-0.826368036131541,-0.646354987702773,0.396
-0.808298303013139,-0.643655184381454,0.397
-0.785674486885979,-0.633621568419129,0.398
-0.785209813523907,-0.628010392895785,0.399
-0.779323179691453,-0.611911072276062,0.4
-0.774459081206818,-0.601074927679629,0.401
-0.769916881775463,-0.599202687395681,0.402
-0.766406026488225,-0.598206969095854,0.403
-0.761778161614255,-0.590565661329842,0.404
-0.758901925532887,-0.584494976823441,0.405
-0.758373519993773,-0.578643826244438,0.406
-0.754961182529536,-0.575733054901946,0.407
-0.754507679149778,-0.57130971258333,0.408
-0.75114648196521,-0.569140275886355,0.409
-0.741181202944951,-0.566048431105028,0.41
-0.740259016879261,-0.551180239180023,0.411
-0.740104077061806,-0.523508447290488,0.412
-0.739278035887669,-0.515895643305935,0.413
-0.738271196074665,-0.468530173203769,0.414
-0.733637048245956,-0.443150821722324,0.415
-0.723188584938886,-0.440645196189767,0.416
-0.722858527544751,-0.434847753178856,0.417
-0.715573117322297,-0.430995874335716,0.418
-0.712778202850928,-0.425673788209116,0.419
-0.693868866401422,-0.38450244641888,0.42
-0.686141457207594,-0.378256640432173,0.421
-0.683768954720895,-0.375129877768542,0.422
-0.673765419029531,-0.372727765262753,0.423
-0.663824430018217,-0.369193824568141,0.424
-0.661286554621585,-0.354459954992574,0.425
-0.647619348724117,-0.350742118700322,0.426
-0.636533201771417,-0.349778305058618,0.427
-0.630713846209915,-0.344746205282378,0.428
-0.625223164374249,-0.320434076749318,0.429
-0.622720179875727,-0.315881374496186,0.43
-0.616060586925822,-0.310835329116125,0.431
-0.613479264902236,-0.310223774826195,0.432
-0.605002622247705,-0.299404744615075,0.433
-0.604326109023379,-0.293359981816422,0.434
-0.58714680811608,-0.292089538157273,0.435
-0.585065053359575,-0.287425334006203,0.436
-0.584906865513876,-0.281126430964714,0.437
-0.584541644063327,-0.276549213036071,0.438
-0.572686946217207,-0.270741594635436,0.439
-0.569045169899162,-0.250965527860073,0.44
-0.559409113058223,-0.244285026036541,0.441
-0.553224653899882,-0.238082152654358,0.442
-0.531429175537883,-0.234887323883176,0.443
-0.52996702626777,-0.227694676564608,0.444
-0.518225130050973,-0.216515996444202,0.445
-0.51769900511814,-0.21611656310548,0.446
-0.515302815614457,-0.205080667479826,0.447
-0.513038654089861,-0.194535286911134,0.448
-0.509702792141824,-0.19229856803922,0.449
-0.499913845163837,-0.185027967554426,0.45
-0.498753285824016,-0.181943716775339,0.451
-0.496635890258022,-0.172125857721779,0.452
-0.493122856498429,-0.171660005449018,0.453
-0.491074928651427,-0.170184786147422,0.454
-0.48923615246867,-0.166863930399495,0.455
-0.480386390830621,-0.161861847388186,0.456
-0.475434765301934,-0.139946320048639,0.457
-0.461911202796643,-0.137891100257018,0.458
-0.458688422642037,-0.122414104656997,0.459
-0.452699728226159,-0.117576341898241,0.46
-0.448950784414599,-0.116379143144908,0.461
-0.446347843661983,-0.111330675983492,0.462
-0.44508845225096,-0.109646342943406,0.463
-0.440135724030215,-0.106583559955432,0.464
-0.434621561185975,-0.0922589677126986,0.465
-0.431440277510037,-0.0839354982295868,0.466
-0.424548659201761,-0.0817478867589703,0.467
-0.423992738767147,-0.0800787166753194,0.468
-0.423482832092924,-0.07593791718655,0.469
-0.423406433841668,-0.0589664032585402,0.47
-0.416886175013374,-0.0325288141575193,0.471
-0.414891829706586,-0.0263824907037038,0.472
-0.412645434503551,-0.00823241596366486,0.473
-0.393638990587858,-0.00727596901973637,0.474
-0.38779042501539,-0.00420986789906408,0.475
-0.38656437429774,-0.00407345062900077,0.476
-0.377504440625242,0.00406459755566768,0.477
-0.374399895165697,0.00931603831346806,0.478
-0.362288675705325,0.0201427383200912,0.479
-0.354073403420175,0.021869548423453,0.48
-0.335960426455212,0.0245188030252415,0.481
-0.327772446366311,0.0303593372056596,0.482
-0.324526954581769,0.0320595362436809,0.483
-0.311617996093493,0.039335974764569,0.484
-0.309247874107712,0.0457479065484812,0.485
-0.296285443147315,0.0497871116171211,0.486
-0.294410677355192,0.0531713955476847,0.487
-0.282216645229752,0.0560599421189858,0.488
-0.279194710735039,0.0561522356652233,0.489
-0.27842002302413,0.0594451370519389,0.49
-0.271262255553879,0.0644389377229415,0.491
-0.265920105477354,0.0771908574570208,0.492
-0.256015793717771,0.0968091220776106,0.493
-0.253280626723962,0.108300695479929,0.494
-0.247757080337863,0.127081825541747,0.495
-0.229125697641713,0.133851089784226,0.496
-0.210116291074007,0.135274871388937,0.497
-0.198539348667226,0.143948123766895,0.498
-0.185909611972052,0.147154872060639,0.499
-0.185132934018333,0.150464168174887,0.5
-0.182612050527862,0.15649993383968,0.501
-0.152890232694744,0.174359343072231,0.502
-0.150187795986804,0.174987235530008,0.503
-0.146449987932293,0.177384134993551,0.504
-0.127737860331013,0.178933982729449,0.505
-0.121299876253087,0.180660492654578,0.506
-0.115558435510486,0.195526726140871,0.507
-0.111696082612494,0.204733274214621,0.508
-0.0978443602301318,0.212382295588796,0.509
-0.0977052433789147,0.217816928897471,0.51
-0.0934813024928332,0.224858431927031,0.511
-0.0654806309359781,0.230538920415837,0.512
-0.0624224264157016,0.236952437312868,0.513
-0.0478434735812923,0.241988872587489,0.514
-0.0472724769717465,0.245517120484268,0.515
-0.0374568363382659,0.248753521561106,0.516
-0.0366461853157301,0.256953085784568,0.517
-0.0335879897377498,0.259254284704022,0.518
-0.0198877020881247,0.261425540073192,0.519
-0.0190119279313912,0.26167669581194,0.52
-0.0154683976688617,0.267670664827901,0.521
-0.0109125551729679,0.269214288089027,0.522
-0.00839449438639583,0.271189859879659,0.523
0.00171486303722546,0.277596453761133,0.524
0.00583116413748197,0.288039578443383,0.525
0.0140359862266877,0.297935608176547,0.526
0.0176307069517536,0.320017378062319,0.527
0.0290425227715936,0.322793157919301,0.528
0.0338645478056998,0.334370171536065,0.529
0.0381870787286434,0.338487716845442,0.53
0.0416052737041794,0.344337511046552,0.531
0.05748048385807,0.349304567551439,0.532
0.0594490005970112,0.361367805593368,0.533
0.0875995644478849,0.370866228699293,0.534
0.0905451298573947,0.380183873291627,0.535
0.102019946816147,0.38209322986178,0.536
0.104264432116709,0.383610328095335,0.537
0.107462787420847,0.385509506315563,0.538
0.108514335405596,0.401566861819711,0.539
0.124210364459374,0.402201471314628,0.54
0.130488219510916,0.409841347471898,0.541
0.14685217925158,0.427317329838396,0.542
0.14941691531017,0.42841272976134,0.543
0.168662352180833,0.453308351520413,0.544
0.174369047274705,0.456123073619891,0.545
0.182745700196174,0.456637489021194,0.546
0.189802675229971,0.474003621224329,0.547
0.19031883081626,0.477365133195851,0.548
0.19258108323432,0.484694395397635,0.549
0.204808676603157,0.487810529042975,0.55
0.210166918369653,0.501562274200126,0.551
0.216586463755711,0.502902491414687,0.552
0.227970773422352,0.51011876239362,0.553
0.232995845752435,0.512707685387076,0.554
0.236426710912125,0.514880955966459,0.555
0.243698423753695,0.51534480110957,0.556
0.249266844452853,0.515614295724125,0.557
0.279634396800881,0.516536360963597,0.558
0.28009645090344,0.518674109403561,0.559
0.283071382439303,0.526704772805765,0.56
0.283085105642732,0.527429815314472,0.561
0.290192120736455,0.541443257360427,0.562
0.301509558193184,0.541658200687598,0.563
0.308674012878196,0.549616569690033,0.564
0.319495436143406,0.558423037334707,0.565
0.321542972496695,0.563044150695821,0.566
0.323965296649658,0.568777312025563,0.567
0.335832794738044,0.580660929547504,0.568
0.339811676465764,0.581696216604936,0.569
0.351677920018063,0.589527601502394,0.57
0.355128121746332,0.619419184257229,0.571
0.36361075709012,0.621079457220013,0.572
0.366065648055123,0.624729215190662,0.573
0.376521830404244,0.632890721209806,0.574
0.378455570704425,0.64318730901045,0.575
0.379576396470542,0.650148254484002,0.576
0.379943888907655,0.69117708976982,0.577
0.383250810973756,0.69350900371677,0.578
0.383993719894906,0.704870333970144,0.579
0.390713067322949,0.711513221171371,0.58
0.391869250303406,0.717751180018064,0.581
0.399018602070117,0.72857750932245,0.582
0.40110948236545,0.728785147705627,0.583
0.408233698791072,0.732466214567537,0.584
0.411610558120228,0.736101114221177,0.585
0.413600750252211,0.746137149976374,0.586
0.436710528404666,0.747161092673828,0.587
0.465136455139109,0.752380333021612,0.588
0.469817187800356,0.75524201480988,0.589
0.495363047189487,0.758009674960228,0.59
0.499315128716591,0.758884969718427,0.591
0.507326900210722,0.771030160593036,0.592
0.524449190282422,0.79648934637866,0.593
0.533194954879591,0.797337307465243,0.594
0.533406574064982,0.797626474482221,0.595
0.538663488837808,0.801197258333179,0.596
0.540750934961408,0.80149070958234,0.597
0.544134143405312,0.80227897037645,0.598
0.554040669630647,0.810382270729929,0.599
0.554628549204738,0.815919014568355,0.6
0.555155900574878,0.821241342042171,0.601
0.557826218233609,0.843195046610702,0.602
0.562279111428142,0.849627758723269,0.603
0.563514601479355,0.856626226249531,0.604
0.570920227565199,0.861032983406488,0.605
0.571780890193097,0.86524531864708,0.606
0.575453843304957,0.870428350188853,0.607
0.577736860773341,0.871439187965009,0.608
0.578870144244006,0.884392973618027,0.609
0.590329544363324,0.894688539590276,0.61
0.602543555582259,0.899782021270465,0.611
0.607890338047727,0.923479537876079,0.612
0.620612838240927,0.924824048085675,0.613
0.628469286656363,0.926354800319437,0.614
0.629069072234892,0.927624503992278,0.615
0.634314922104291,0.92803446767856,0.616
0.639540955616265,0.934900021088296,0.617
0.651455474666042,0.935774418269462,0.618
0.65468119637168,0.942156822006506,0.619
0.67255658564865,0.943236618083714,0.62
0.684601837054036,0.944428785226889,0.621
0.68499987809707,0.949706604097306,0.622
0.693574712618916,0.95156980944294,0.623
0.694228777996887,0.970073587869956,0.624
0.705418077594281,0.987926233070526,0.625
0.725264596501546,0.994182029918159,0.626
0.753549062858389,0.999186874510226,0.627
0.777084189595234,0.999980792382829,0.628
0.791170158631402,1.00262528835482,0.629
0.811975523908291,1.00368698374152,0.63
0.815411635172007,1.02630618448825,0.631
0.816926400610655,1.0483880978101,0.632
0.82799323826498,1.05415945958692,0.633
0.844044565528792,1.06158621486212,0.634
0.847832716316576,1.06940744815417,0.635
0.850279395558214,1.06993768180546,0.636
0.868618202994035,1.07141495807246,0.637
0.874997878863325,1.07744488470178,0.638
0.875054287247792,1.07749042674606,0.639
0.8935095295769,1.07898317402467,0.64
0.907220322293534,1.09200907501343,0.641
0.907921456337972,1.09488597966022,0.642
0.908828658013054,1.11522492466248,0.643
0.91332310358002,1.11733188897015,0.644
0.915774019552778,1.11754789734581,0.645
0.949875560337268,1.11759808122644,0.646
0.963501985755328,1.12899357323551,0.647
0.964831643746403,1.12988048106139,0.648
0.979895059007788,1.13318276564997,0.649
0.983078495257717,1.13650585279631,0.65
0.983423759032488,1.137842357538,0.651
0.986369591349548,1.13864811422791,0.652
1.00698648359775,1.14056610341838,0.653
1.00873946509183,1.15205386822311,0.654
1.01788767663346,1.17160662923306,0.655
1.02137116155966,1.17410825783344,0.656
1.02860016508445,1.18504412594297,0.657
1.0329777233633,1.19520622064346,0.658
1.03516812356371,1.20034684029722,0.659
1.03974951619707,1.20357316239294,0.66
1.04573435531995,1.20459641268806,0.661
1.04690090165156,1.21098635451243,0.662
1.04984786809984,1.21331221859421,0.663
1.08835497754683,1.26744988482314,0.664
1.09011944460603,1.27743675870011,0.665
1.0901629499355,1.27819216376809,0.666
1.09673172853972,1.2821941720567,0.667
1.10180510349189,1.28897468630278,0.668
1.10417282473443,1.319562075236,0.669
1.10849252070412,1.32166972895652,0.67
1.11596769459377,1.33986915804306,0.671
1.13694041377996,1.34218700563346,0.672
1.14120786639768,1.35497119534068,0.673
1.14194483541219,1.36779136327044,0.674
1.16232227442947,1.37495989571073,0.675
1.1728216522392,1.37578526101475,0.676
1.18756674691914,1.38327028770553,0.677
1.18841351465078,1.39263818877822,0.678
1.20765097307269,1.40599948543445,0.679
1.23940292353543,1.41806590031766,0.68
1.24091905211442,1.4190220113529,0.681
1.24217766270468,1.43733182755263,0.682
1.24570896562822,1.4411321625998,0.683
1.25137411656569,1.44264816215829,0.684
1.25206163463089,1.46356101839532,0.685
1.25658039967773,1.46843663060871,0.686
1.29202635713833,1.4695511758729,0.687
1.29208686414688,1.469760177036,0.688
1.30282101576202,1.47539167112914,0.689
1.30765526499891,1.47778283367026,0.69
1.30806663395349,1.48235982660003,0.691
1.32087147618248,1.48679325128159,0.692
1.3298363338065,1.49964843510366,0.693
1.34575942449008,1.49967124449827,0.694
1.34590355463279,1.50440769566171,0.695
1.35200158259067,1.51948666446168,0.696
1.36697573563579,1.52213924700571,0.697
1.36978946347232,1.52489248281665,0.698
1.37811487997818,1.52755905192506,0.699
1.37837451683291,1.53161678422166,0.7
1.37983780420833,1.54088797879964,0.701
1.39393344058031,1.54665119889455,0.702
1.40357582407569,1.55102270315032,0.703
1.41279790294615,1.55597345292058,0.704
1.42388273189207,1.56247579350039,0.705
1.43377812385064,1.56318783788163,0.706
1.4346529075518,1.57162556570046,0.707
1.43533264133949,1.57980681494627,0.708
1.43547665010962,1.58326304574004,0.709
1.43633450391894,1.58883763504811,0.71
1.44041024135952,1.59303593330673,0.711
1.44608450219898,1.60251659333395,0.712
1.44888551720276,1.61186268405617,0.713
1.44964907701695,1.62897648293366,0.714
1.45170996096602,1.63445634854188,0.715
1.46181837946665,1.6345887677973,0.716
1.46385072507518,1.64127616407819,0.717
1.4680471287164,1.64246563087971,0.718
1.47147820234343,1.6704905299428,0.719
1.4835105157173,1.67670162069461,0.72
1.48725622246778,1.67997708931714,0.721
1.49175431677211,1.68285073019298,0.722
1.51251868367697,1.68597541410316,0.723
1.51443329300262,1.68822441605637,0.724
1.52167449804655,1.68861311165985,0.725
1.53850556035922,1.69803966930621,0.726
1.5415581361708,1.69836771719224,0.727
1.54303786041719,1.70120790857863,0.728
1.54466375811406,1.70707386682258,0.729
1.54638417111249,1.72099368854774,0.73
1.54645320566754,1.723883778763,0.731
1.55385610115214,1.72686022774956,0.732
1.55896699657924,1.73142890981597,0.733
1.56452982506468,1.74038016826821,0.734
1.58026068203829,1.74732963717927,0.735
1.58206857696695,1.75309614269058,0.736
1.59335063629731,1.75468043630406,0.737
1.5959398583022,1.76561581956856,0.738
1.59782672166383,1.77843387249299,0.739
1.60506073830458,1.77853406791954,0.74
1.60829078840321,1.78198588677804,0.741
1.62250895054612,1.79127601102644,0.742
1.62421662902717,1.81664598979124,0.743
1.64131465880236,1.84244057938766,0.744
1.64173575804187,1.84365677969909,0.745
1.64214018789782,1.84545357356835,0.746
1.66112669801712,1.84710687364548,0.747
1.66271867484824,1.85299129629354,0.748
1.66897367626662,1.85696522220476,0.749
1.67028221672521,1.85880637702953,0.75
1.67793310966309,1.863738374757,0.751
1.67822373006741,1.86794799185617,0.752
1.695466435285,1.87168256567657,0.753
1.69585051407738,1.8725553944148,0.754
1.69946908014563,1.88355335316568,0.755
1.70066376613962,1.88460301489256,0.756
1.70553902423029,1.8928477200409,0.757
1.71366089162892,1.89383726203832,0.758
1.71403716913314,1.89721456608564,0.759
1.71489113460972,1.89805797221441,0.76
1.72407607246505,1.9116634777603,0.761
1.73503879005546,1.91898223241281,0.762
1.73742635533893,1.92075338817557,0.763
1.75055961523616,1.92260326681077,0.764
1.76889899646074,1.93008243724801,0.765
1.77686307461473,1.93479855201418,0.766
1.78720524882707,1.94621811625328,0.767
1.79466012318016,1.97015732275724,0.768
1.80406623402465,1.97324765963573,0.769
1.8077435994347,1.97922090524028,0.77
1.82499444837207,1.98208003028875,0.771
1.82702310529202,1.99607954631583,0.772
1.84522435507351,1.99875586497075,0.773
1.84837291603014,2.00264301978086,0.774
1.86054795760158,2.00489621109676,0.775
1.86204769203313,2.00724578353146,0.776
1.86473284524479,2.02014425265016,0.777
1.86611154792746,2.02270789034545,0.778
1.86857449790755,2.02319147035625,0.779
1.87096891616302,2.02433317493603,0.78
1.8730984815088,2.02453156133706,0.781
1.87439861037597,2.02466830019821,0.782
1.9023720782984,2.03553496279444,0.783
1.90412426508963,2.03630989876108,0.784
1.90625555570771,2.04421935835018,0.785
1.91644418428026,2.05066249063387,0.786
1.92304154565352,2.05589884845787,0.787
1.9406770787677,2.05889759711422,0.788
1.96086637696028,2.0621359209652,0.789
1.97558837863512,2.06383261556916,0.79
1.98707523620392,2.0696569404445,0.791
1.9893438364646,2.08448480609927,0.792
1.99215308983919,2.09855067355428,0.793
2.01817463339687,2.1148655970708,0.794
2.01843637274116,2.11521660875301,0.795
2.03249182946097,2.12818396372334,0.796
2.04628076613674,2.13217743010837,0.797
2.04749938120444,2.13362686930174,0.798
2.05403553649068,2.13621162744612,0.799
2.05640632638037,2.13943076228407,0.8
2.07144286230723,2.14264156811864,0.801
2.07562100119728,2.15282452056707,0.802
2.07841799872637,2.16132854105115,0.803
2.08064710975748,2.16627856024085,0.804
2.08159963122797,2.18076486902163,0.805
2.0890995191125,2.18082109656564,0.806
2.0900836820118,2.18872461694247,0.807
2.09826009824853,2.1920835976286,0.808
2.10837070457406,2.19704729074236,0.809
2.10929656320034,2.19766634847186,0.81
2.11459653569353,2.19894865734804,0.811
2.12726787576382,2.1991077964022,0.812
2.13390020117525,2.2031412176736,0.813
2.14286855775045,2.20351019374145,0.814
2.14318298562726,2.2126613930363,0.815
2.15134196573787,2.21598139560456,0.816
2.15422114168815,2.21682575152998,0.817
2.15549362145764,2.21921540940155,0.818
2.1649037823704,2.22105953689313,0.819
2.16494528833628,2.23052801909752,0.82
2.17117407155062,2.23554704352404,0.821
2.18608759413081,2.23768791801764,0.822
2.18688559372283,2.24492514589949,0.823
2.19975362332872,2.25234623871189,0.824
2.20693113909179,2.26328204707145,0.825
2.22083962537582,2.28216319817404,0.826
2.2257785567136,2.28388073000789,0.827
2.23095089638076,2.29110603221458,0.828
2.24546473103574,2.30316710296485,0.829
2.25227062633787,2.30561561560703,0.83
2.26109147645529,2.32663828087407,0.831
2.26165980993198,2.32910527617553,0.832
2.26303060292118,2.33017939719101,0.833
2.26423376287664,2.33168904622464,0.834
2.26555570944188,2.34292964066136,0.835
2.26720389704154,2.35337107537161,0.836
2.27288356691627,2.36054904649175,0.837
2.28493427525158,2.36057363738034,0.838
2.28968847927752,2.3731565764944,0.839
2.2918287511844,2.37478437791703,0.84
2.29938147553868,2.37581978037225,0.841
2.31073950800651,2.37807003546984,0.842
2.33030780761816,2.37922503460562,0.843
2.33593382595154,2.38460214374989,0.844
2.34261302755278,2.38484655113076,0.845
2.34738122673893,2.38676262144433,0.846
2.36478384908496,2.39012112968741,0.847
2.3760237391325,2.40609439673725,0.848
2.38138267560329,2.40907041200118,0.849
2.39451367568943,2.41037767124163,0.85
2.40013102773823,2.4232464031289,0.851
2.40567038476822,2.42818456760243,0.852
2.41705921574206,2.43488473479309,0.853
2.41916639536609,2.45490126813402,0.854
2.42423586889429,2.46100241975407,0.855
2.43632349715828,2.46119935229382,0.856
2.44410119338348,2.46655491374455,0.857
2.44427706558808,2.47038695020068,0.858
2.44971735340962,2.47091816458759,0.859
2.45668007826247,2.48384031089935,0.86
2.46516759263146,2.49806466163408,0.861
2.4704323943429,2.50021817875191,0.862
2.47163573720564,2.50195259185296,0.863
2.48896733564193,2.50277916407061,0.864
2.49208969951584,2.50699717542975,0.865
2.49255886079206,2.52349613765075,0.866
2.49956780252091,2.52418180615492,0.867
2.50307682884755,2.53661132983817,0.868
2.50897665646674,2.54624186493477,0.869
2.51532123022658,2.55249587950907,0.87
2.51657795435398,2.57613919267352,0.871
2.51970027792514,2.5825822192524,0.872
2.52273443871398,2.59047787986694,0.873
2.52985750930206,2.59801996449885,0.874
2.54332052892835,2.59816991454638,0.875
2.54744098096204,2.60576964650972,0.876
2.54785855331322,2.60918576277887,0.877
2.55127690525107,2.61304708808872,0.878
2.55397139082417,2.61331461695749,0.879
2.56513627571865,2.62023970850615,0.88
2.5683774463996,2.62413704367743,0.881
2.57528315860617,2.63147161502334,0.882
2.57930446058728,2.64558560610406,0.883
2.58715225816156,2.65039572693647,0.884
2.61199638788406,2.6520196268316,0.885
2.6177959837509,2.66034188791033,0.886
2.62166492587276,2.6618879165938,0.887
2.62346648488376,2.67171849101134,0.888
2.62374132598095,2.67487486787942,0.889
2.62792813597792,2.67872020580019,0.89
2.63444012854069,2.67953834280964,0.891
2.64059208795527,2.68185918356826,0.892
2.64209612013227,2.68904230235376,0.893
2.64716435531672,2.70590194258255,0.894
2.65113599184718,2.71123147698488,0.895
2.65255580228603,2.71769764243909,0.896
2.6560484206716,2.71925830916173,0.897
2.65870703593176,2.71972737906583,0.898
2.66221084341797,2.72410755560286,0.899
2.66564003363615,2.7358462574185,0.9
2.67820375741313,2.7466487531069,0.901
2.68017931546758,2.75019869467168,0.902
2.69035065943639,2.75105539591817,0.903
2.69490691007667,2.75191363949424,0.904
2.69885711512399,2.75353879287771,0.905
2.71486669641093,2.7577189953657,0.906
2.71637521098292,2.76326476733284,0.907
2.71666035703912,2.76524666766307,0.908
2.72361352262462,2.79343321962434,0.909
2.72462989406885,2.8006749361265,0.91
2.7345690715413,2.81209353687572,0.911
2.7459270754435,2.81292479873327,0.912
2.76365723252632,2.81500764758835,0.913
2.76557250417386,2.83296381737695,0.914
2.77777077436381,2.8337424581943,0.915
2.80059578412498,2.83695848350695,0.916
2.80614276495158,2.83710603002796,0.917
2.82151996757411,2.83994168042805,0.918
2.82213378967881,2.84345142988751,0.919
2.82441234078084,2.84449398160236,0.92
2.83797575579345,2.84487993317172,0.921
2.83973048176595,2.84531413441654,0.922
2.84079240400841,2.85012378999466,0.923
2.84274592408938,2.85645893671873,0.924
2.8454982279024,2.86060097131292,0.925
2.84870123402835,2.86433472366271,0.926
2.84876826674451,2.86586261769894,0.927
2.85767387740624,2.87002454501062,0.928
2.86495011691355,2.8752606345346,0.929
2.86712592116793,2.8779044151836,0.93
2.87191180483497,2.88032805231673,0.931
2.88387533696646,2.88087079873543,0.932
2.89291077300059,2.88968876901041,0.933
2.90634403529801,2.89542377665549,0.934
2.9097533227009,2.89826354408832,0.935
2.91120711951181,2.91031430733476,0.936
2.92251883552595,2.95885246915016,0.937
2.92760902282711,2.97232491454655,0.938
2.94142118171925,2.97356927815443,0.939
2.94510580057477,2.99081682921583,0.94
2.94632012594628,2.99319001835162,0.941
2.95880757089207,3.00254850580532,0.942
2.96594731388072,3.01483904294828,0.943
2.97825512225718,3.03072280647187,0.944
2.98130037911215,3.04776306446174,0.945
2.98378393231314,3.04832976530844,0.946
2.9876475180148,3.05234893396877,0.947
2.98978011566694,3.06268954502241,0.948
3.0021584371856,3.06325120925337,0.949
3.02925344876591,3.06764053326606,0.95
3.04047366999889,3.07047023850279,0.951
3.08615709588186,3.08215517502619,0.952
3.09025558585313,3.08287784601693,0.953
3.09943109261219,3.0897252748578,0.954
3.10805062368081,3.10046286843675,0.955
3.10848449398078,3.10514407417428,0.956
3.11234096570409,3.11233095252612,0.957
3.11815199824761,3.14650450941689,0.958
3.12541298786529,3.14868952058772,0.959
3.13581079565315,3.15971021381373,0.96
3.15104132736178,3.16222543700685,0.961
3.15171982902145,3.17223640574962,0.962
3.19919793800994,3.17268679162119,0.963
3.20044571552303,3.17306380270582,0.964
3.21658553363021,3.17335046880948,0.965
3.22320645580177,3.1774995670048,0.966
3.22639840109722,3.18036815106854,0.967
3.23385625479329,3.18402428535838,0.968
3.23454598847635,3.19307628671842,0.969
3.23596965474499,3.1945113515957,0.97
3.23958534315121,3.19786327753786,0.971
3.24169882820928,3.19990564816352,0.972
3.24256251912156,3.21006362403226,0.973
3.25273140355058,3.21096001392363,0.974
3.25700917673112,3.21120486041382,0.975
3.26223336083901,3.22189147194733,0.976
3.26849393642104,3.23029335537519,0.977
3.26892974463031,3.23436746947522,0.978
3.30297311275796,3.24729329308258,0.979
3.31161660864406,3.25249683334885,0.98
3.31417230027147,3.25832064768002,0.981
3.32023502878916,3.2721758928243,0.982
3.32294629978471,3.27468864184018,0.983
3.33342865569775,3.27931570242005,0.984
3.34342225335459,3.2813171492959,0.985
3.34513659778929,3.29787691984807,0.986
3.34967507643166,3.29993947405486,0.987
3.35794657574769,3.30540387799716,0.988
3.36775668984634,3.30742252320066,0.989
3.3682320161397,3.31467729835196,0.99
3.39901135749392,3.32366946030255,0.991
3.41447390353259,3.34286998028185,0.992
3.42760340809781,3.35862274945405,0.993
3.42827583549931,3.39708151846017,0.994
3.42962289155856,3.39803214440995,0.995
3.4297693771473,3.41908949386776,0.996
3.43017274785535,3.42692334870646,0.997
3.44313058842847,3.43648931619187,0.998
3.45091077849718,3.44401316103319,0.999
3.4538870865684,3.45916235648977,1


==> DATA/cdfinfo_BT_3M_fsub.csv <==
A,B,C
-0.801222289652413,-0.80267713099212,0.001
-0.79862111484132,-0.802261251703205,0.002
-0.796589375277236,-0.80217787706677,0.003
-0.795880523851056,-0.800703444762362,0.004
-0.795211983924753,-0.798059553241459,0.005
-0.791123666836669,-0.795048396102128,0.006
-0.788282854935829,-0.792539911188395,0.007
-0.781581756421055,-0.792162873025909,0.008
-0.779790960522288,-0.78971436905045,0.009
-0.779764232664148,-0.784666851635958,0.01
-0.777604993004262,-0.779561336646946,0.011
-0.776886656790355,-0.776369398215804,0.012
-0.776606966830733,-0.771596359069803,0.013
-0.775295026572701,-0.770420531812463,0.014
-0.771165198724103,-0.766032260740307,0.015
-0.767654216493433,-0.76599865947061,0.016
-0.765061378080516,-0.763977900849277,0.017
-0.76135784114213,-0.763144682531974,0.018
-0.759656135816691,-0.762872423314572,0.019
-0.758371805277019,-0.758030060509118,0.02
-0.753346401539981,-0.757136665084776,0.021
-0.753213457466682,-0.75171945649789,0.022
-0.752635509235232,-0.750640996722427,0.023
-0.75181771151872,-0.748209308505151,0.024
-0.749225293949808,-0.742954929153193,0.025
-0.749194243685024,-0.741110192825759,0.026
-0.748989091867638,-0.738983211702667,0.027
-0.748258567127824,-0.736832508941835,0.028
-0.743852434971112,-0.735768893641521,0.029
-0.742964503099254,-0.73537470579301,0.03
-0.742506032074848,-0.733254281198605,0.031
-0.741928481245252,-0.730179490229065,0.032
-0.741345368983651,-0.726008258286988,0.033
-0.738737520296932,-0.724952515430761,0.034
-0.737785572669086,-0.724727984952206,0.035
-0.735071598015351,-0.723802604509917,0.036
-0.731596289860536,-0.723187392179139,0.037
-0.73088730319351,-0.723012881960805,0.038
-0.72983012099432,-0.72276261356677,0.039
-0.729197679754623,-0.720240409889467,0.04
-0.727764922766247,-0.718481931857728,0.041
-0.725393147924798,-0.71700362832096,0.042
-0.72356881264338,-0.713498041970656,0.043
-0.720193046722519,-0.712757699460764,0.044
-0.719813488214277,-0.704357482102662,0.045
-0.715701316481755,-0.702529910592528,0.046
-0.715389146976022,-0.701024775804738,0.047
-0.712471116009713,-0.698952345008622,0.048
-0.709298715794392,-0.69789056072,0.049
-0.70820206527813,-0.697120700835276,0.05
-0.707803428060837,-0.696239169865466,0.051
-0.70701849393558,-0.693590401641713,0.052
-0.706786060690669,-0.692334650961878,0.053
-0.704695051904497,-0.689665139358644,0.054
-0.704280616499901,-0.687064838044806,0.055
-0.702577823188998,-0.686343810204482,0.056
-0.701522569747733,-0.686341737448317,0.057
-0.701188479021907,-0.685840027971057,0.058
-0.699412611928501,-0.685376513809872,0.059
-0.691108111704413,-0.68432720662135,0.06
-0.690668155998814,-0.683881341741881,0.061
-0.690591639752889,-0.681814458846868,0.062
-0.688237287354375,-0.681692750920003,0.063
-0.687256177177748,-0.681339691199799,0.064
-0.683801497176628,-0.68088942393246,0.065
-0.683611082131966,-0.680225708965486,0.066
-0.683594279713309,-0.679148614586873,0.067
-0.683478535185098,-0.678147582310098,0.068
-0.681827757557782,-0.677633976849748,0.069
-0.681538598369968,-0.675192687189815,0.07
-0.680374807765892,-0.674848865878045,0.071
-0.674914463191631,-0.674792217882906,0.072
-0.673592488271321,-0.670263758201323,0.073
-0.6730310886573,-0.670041521563019,0.074
-0.67285344716529,-0.667966326303032,0.075
-0.672742616181403,-0.666669403333491,0.076
-0.671963082902226,-0.665448443128309,0.077
-0.671929058061309,-0.661867025563196,0.078
-0.669602675779083,-0.660131386061302,0.079
-0.669506666860225,-0.659894589281286,0.08
-0.667578488603431,-0.657165053184039,0.081
-0.667455226468223,-0.656654482741524,0.082
-0.664839150818865,-0.655271775320209,0.083
-0.664497153277785,-0.654174299007551,0.084
-0.663078135746621,-0.653454284459681,0.085
-0.661908793069253,-0.650680830815652,0.086
-0.661008897611521,-0.648554489157781,0.087
-0.65998320170539,-0.6482260413422,0.088
-0.658326286253077,-0.648175244985778,0.089
-0.656816282964816,-0.645862592197032,0.09
-0.652762012553013,-0.644277916683552,0.091
-0.652476710149244,-0.638810019666472,0.092
-0.648700979706675,-0.638592519678904,0.093
-0.648031828152231,-0.637428128815311,0.094
-0.645499746516628,-0.637206588234443,0.095
-0.642948989764667,-0.636456945350525,0.096
-0.64210462642879,-0.633958200428139,0.097
-0.642082935234462,-0.629019647595743,0.098
-0.640861449813025,-0.627444983700223,0.099
-0.640758959347182,-0.627397701876289,0.1
-0.64012180459352,-0.626967968831045,0.101
-0.637871154968967,-0.626210199834005,0.102
-0.637832380037511,-0.625661689842946,0.103
-0.634657874482208,-0.625376117425852,0.104
-0.634296595403069,-0.623898019731731,0.105
-0.633398490095114,-0.623679653560566,0.106
-0.6314701521949,-0.623240272565452,0.107
-0.628700580000568,-0.621809493786883,0.108
-0.62818513410552,-0.618376625685868,0.109
-0.624006766997981,-0.618188331631836,0.11
-0.623340938390751,-0.616854049787402,0.111
-0.621669412147427,-0.614165528965225,0.112
-0.619791341039189,-0.611202271997359,0.113
-0.619503258279667,-0.611193989795725,0.114
-0.619270064670973,-0.611159447724672,0.115
-0.618926739451452,-0.610222403777876,0.116
-0.618851346867041,-0.60387641490947,0.117
-0.618803398657557,-0.603013261412849,0.118
-0.617593039981596,-0.600469676274601,0.119
-0.617068986046273,-0.597742490378898,0.12
-0.616709788095092,-0.597699254516572,0.121
-0.616424321137403,-0.59708258050942,0.122
-0.615191494874145,-0.594744511158375,0.123
-0.615058753642055,-0.594489905636447,0.124
-0.614140779607352,-0.589571785567364,0.125
-0.613755638296806,-0.588441299967274,0.126
-0.609455524874169,-0.588240766585287,0.127
-0.604609652705435,-0.5875696895961,0.128
-0.604343547835618,-0.584847464143138,0.129
-0.602006455931862,-0.583315208080959,0.13
-0.601487007076738,-0.58278834055045,0.131
-0.600900757133597,-0.582234347762535,0.132
-0.599253896670196,-0.581824845260707,0.133
-0.598243758969861,-0.581515750186743,0.134
-0.596980430037253,-0.576830216391924,0.135
-0.595116837019631,-0.575430245344133,0.136
-0.594493300004811,-0.575098145346985,0.137
-0.594332595162426,-0.574313470459888,0.138
-0.591986322523976,-0.573187425445199,0.139
-0.586739406128537,-0.569652506650271,0.14
-0.586254586904257,-0.568807624411863,0.141
-0.586004640973038,-0.566612511239044,0.142
-0.584589627520017,-0.565819820547662,0.143
-0.582710020553762,-0.565530173374388,0.144
-0.581344415742042,-0.565405429402634,0.145
-0.580232500827286,-0.561888298189961,0.146
-0.57976792323303,-0.561620556137351,0.147
-0.572673090630952,-0.561061356422207,0.148
-0.567831342405434,-0.561046934616109,0.149
-0.567679881986145,-0.560282101932263,0.15
-0.566275997746267,-0.557895332334855,0.151
-0.566086044456015,-0.557736707411034,0.152
-0.56540713420364,-0.555801258693886,0.153
-0.565319144360325,-0.554083933653571,0.154
-0.562486503479204,-0.551956811762849,0.155
-0.560990641262053,-0.55125823861541,0.156
-0.560854303072723,-0.550267559748404,0.157
-0.557409647649396,-0.549846798955238,0.158
-0.556905483755858,-0.544324963192163,0.159
-0.554366652914884,-0.543733459192384,0.16
-0.553501000581934,-0.542535642346956,0.161
-0.553317104770695,-0.541026553599168,0.162
-0.55294501622194,-0.540275549123606,0.163
-0.550544515979931,-0.538402174270969,0.164
-0.548688976798922,-0.537448205302469,0.165
-0.547841944705661,-0.536885757102592,0.166
-0.540666522725123,-0.536223805594456,0.167
-0.536069680727448,-0.535289428166666,0.168
-0.535832088461611,-0.533044317909508,0.169
-0.5327251296879,-0.531921095473384,0.17
-0.530598712716953,-0.530520820953006,0.171
-0.529591968442758,-0.529614585520393,0.172
-0.527406260308759,-0.529459896588875,0.173
-0.527032464146567,-0.529170338199338,0.174
-0.522741932832933,-0.527908650276149,0.175
-0.522271763029056,-0.526879662313836,0.176
-0.51991807229127,-0.526360778706294,0.177
-0.51920774374465,-0.526051042291859,0.178
-0.517201333901862,-0.524907362575686,0.179
-0.514350205293711,-0.524413952854335,0.18
-0.514084351029363,-0.523986578939003,0.181
-0.513503247218873,-0.52220480545523,0.182
-0.513399917942181,-0.519775303451156,0.183
-0.513254123279336,-0.519529938025701,0.184
-0.513213514377219,-0.519181927932165,0.185
-0.51263342768694,-0.519114181473879,0.186
-0.510139925993294,-0.517400228593943,0.187
-0.508472324002316,-0.516806204295217,0.188
-0.508115778002478,-0.51658974284031,0.189
-0.505399187162244,-0.515838782990926,0.19
-0.504671447808906,-0.512910777027455,0.191
-0.504352640484871,-0.512379599795985,0.192
-0.504154667890758,-0.509685505190667,0.193
-0.498705793277467,-0.506661927158859,0.194
-0.49619190438649,-0.504043644094116,0.195
-0.493841364139916,-0.503291242998085,0.196
-0.493733448095622,-0.501581246126399,0.197
-0.49319280225596,-0.501269115898554,0.198
-0.491104481570645,-0.501198532886337,0.199
-0.489887136829219,-0.50027056937357,0.2
-0.488786387222388,-0.497735471868551,0.201
-0.482972502545288,-0.496827280530442,0.202
-0.481664644738869,-0.496241330763213,0.203
-0.480473496444653,-0.49438210857738,0.204
-0.479955515719467,-0.492318779749788,0.205
-0.478859743097129,-0.49182229782632,0.206
-0.47532257099743,-0.489941413429234,0.207
-0.473099011799829,-0.484916111394733,0.208
-0.47055216796486,-0.48346603125005,0.209
-0.469798127935245,-0.482613898685353,0.21
-0.469215623735402,-0.47925650140252,0.211
-0.46921098725108,-0.475548395349329,0.212
-0.468644933295642,-0.474039944539836,0.213
-0.468420427450387,-0.47346005668836,0.214
-0.46662226578915,-0.471476289807658,0.215
-0.465651648969252,-0.471449211709444,0.216
-0.46202428713982,-0.467248561219619,0.217
-0.462005287524246,-0.46430389207751,0.218
-0.456012832383857,-0.462675229340773,0.219
-0.453702120303811,-0.46129760082216,0.22
-0.453300130425806,-0.460715749217911,0.221
-0.452742191122893,-0.459879891605583,0.222
-0.451311432888715,-0.458276291462426,0.223
-0.45122900680265,-0.454328119289011,0.224
-0.450942437973114,-0.45017168287099,0.225
-0.448383907843615,-0.448089725362483,0.226
-0.446403282422687,-0.447904558501035,0.227
-0.445762116368211,-0.447170768128091,0.228
-0.44496074839304,-0.441863753388962,0.229
-0.443899261145638,-0.440802840968522,0.23
-0.443756406459141,-0.439878401632212,0.231
-0.440950808387945,-0.439377587821113,0.232
-0.440508782425106,-0.436249576909727,0.233
-0.436869006525425,-0.436077942464688,0.234
-0.435784322080901,-0.435071718357934,0.235
-0.435408460061782,-0.434194120165901,0.236
-0.43221076403073,-0.430713513145746,0.237
-0.428690194741721,-0.430626403721942,0.238
-0.425923906150393,-0.423275717557526,0.239
-0.425907983170993,-0.417073015859397,0.24
-0.423851921273945,-0.41462123225949,0.241
-0.422142202206198,-0.408487763854863,0.242
-0.421980998038024,-0.405594824730387,0.243
-0.421909862200547,-0.402506993886107,0.244
-0.420654436498337,-0.402147489892056,0.245
-0.420039352284853,-0.401622457448263,0.246
-0.414623153806906,-0.401496868397491,0.247
-0.414419620895818,-0.4013613223962,0.248
-0.413268426687156,-0.401318566605047,0.249
-0.411404903260128,-0.401254271252956,0.25
-0.408176068506641,-0.399804174893999,0.251
-0.407139717744673,-0.39972357847844,0.252
-0.403897522893081,-0.399503211749532,0.253
-0.403558625356981,-0.398950071008529,0.254
-0.402446644912981,-0.398581479398441,0.255
-0.397656244145893,-0.39816362747494,0.256
-0.396041886613597,-0.398139827539223,0.257
-0.395447335424858,-0.39796991890072,0.258
-0.395303906301444,-0.397835161157919,0.259
-0.388009078300828,-0.393023705874445,0.26
-0.386767377686095,-0.392016406334158,0.261
-0.38482891991104,-0.391945017398326,0.262
-0.380781499111759,-0.390720848096143,0.263
-0.380408593048002,-0.388913800511285,0.264
-0.380320645338147,-0.388804938409342,0.265
-0.376500884430545,-0.387665855122354,0.266
-0.373963875657072,-0.387467372381803,0.267
-0.373609300016867,-0.383292027498926,0.268
-0.365632781247761,-0.381837683498824,0.269
-0.365452428590181,-0.379763696906581,0.27
-0.362223130190583,-0.378087313013711,0.271
-0.360605680195135,-0.378014765638054,0.272
-0.359738841392548,-0.37755233230792,0.273
-0.359460684333869,-0.376754138078375,0.274
-0.357947466862613,-0.374289531212871,0.275
-0.354791155429402,-0.373115584975335,0.276
-0.354269492640587,-0.371463178470548,0.277
-0.353560406793479,-0.369126929341427,0.278
-0.351355509811807,-0.368815912681641,0.279
-0.349949252278243,-0.368318527196185,0.28
-0.347217375553121,-0.365555074569489,0.281
-0.346079980540081,-0.365270686714617,0.282
-0.345291135317048,-0.363379109078598,0.283
-0.344520214661402,-0.358771891101125,0.284
-0.343960056811142,-0.358374284106017,0.285
-0.342940468901291,-0.357057180602073,0.286
-0.342616531956182,-0.35471366966161,0.287
-0.341920847208621,-0.349911435716352,0.288
-0.332659975207445,-0.347617541504774,0.289
-0.332421250114921,-0.346199454364365,0.29
-0.330130178919168,-0.342277935025204,0.291
-0.329238480962537,-0.341114565893505,0.292
-0.32691374736712,-0.339201255138232,0.293
-0.326511485248815,-0.337457049875992,0.294
-0.325908517912398,-0.336833336901473,0.295
-0.321923121789198,-0.336548510534019,0.296
-0.32148039115106,-0.335673195619496,0.297
-0.321215417145752,-0.334161663243729,0.298
-0.319618146404265,-0.333586587388481,0.299
-0.319014138320974,-0.331838217879302,0.3
-0.318693122644148,-0.331547923074675,0.301
-0.310879237911112,-0.329373999856525,0.302
-0.310424222053145,-0.328820477009781,0.303
-0.30668893695325,-0.327685968036924,0.304
-0.306308396696832,-0.325632317524239,0.305
-0.305363476139096,-0.325514218228824,0.306
-0.304129071274115,-0.322456635806668,0.307
-0.303217048218622,-0.320166077805168,0.308
-0.303100152867128,-0.319286661555226,0.309
-0.301351726864148,-0.317922093182773,0.31
-0.298724149438059,-0.315324292953827,0.311
-0.298657046445799,-0.315074613054174,0.312
-0.298082557657507,-0.312023912728446,0.313
-0.297990847268759,-0.310562060422657,0.314
-0.297763112337054,-0.308479835467451,0.315
-0.297476745389423,-0.307764626647355,0.316
-0.297180816438923,-0.305514932595778,0.317
-0.296189526486265,-0.303758575599953,0.318
-0.29609978318281,-0.299280349298043,0.319
-0.294363639723344,-0.297806592854875,0.32
-0.288912325015966,-0.29737240209747,0.321
-0.287054252368681,-0.297014203220294,0.322
-0.28358660460332,-0.295908503931465,0.323
-0.280680901698414,-0.294328422756164,0.324
-0.280199375542049,-0.291917020815399,0.325
-0.279156730280637,-0.288110498573949,0.326
-0.278837405185336,-0.288075586572871,0.327
-0.278034683568138,-0.287918067879701,0.328
-0.276716094206148,-0.287644615628115,0.329
-0.274867484166654,-0.287500518661795,0.33
-0.273460655767866,-0.282951423727501,0.331
-0.273348004695005,-0.282120911214662,0.332
-0.273240141897374,-0.281885690893355,0.333
-0.270394779734707,-0.281499466595169,0.334
-0.268905175714251,-0.278831457048281,0.335
-0.268118573323618,-0.278272900543991,0.336
-0.268010014289342,-0.277713896155106,0.337
-0.266523682110416,-0.276821205017925,0.338
-0.261197684909236,-0.276345623492865,0.339
-0.260685502305742,-0.276227692916589,0.34
-0.260143543044749,-0.275928072919555,0.341
-0.25869266760351,-0.275275177080131,0.342
-0.257665895489216,-0.274217562835561,0.343
-0.25616587303033,-0.270321278508534,0.344
-0.254903853910985,-0.264521874223704,0.345
-0.254445968816567,-0.263065173739115,0.346
-0.252629463869511,-0.260884367119996,0.347
-0.252549129389951,-0.260522837628888,0.348
-0.251209124632405,-0.258280133157101,0.349
-0.24892064900778,-0.257411709448227,0.35
-0.245099569730472,-0.256506466312996,0.351
-0.244453789030343,-0.256051416392326,0.352
-0.242961253331262,-0.255245057926877,0.353
-0.239696178403311,-0.255167446638633,0.354
-0.237901659729669,-0.252443384078507,0.355
-0.237154123756887,-0.249997340314669,0.356
-0.23608743396775,-0.247662221327736,0.357
-0.23606929487914,-0.247118486667025,0.358
-0.233069733055598,-0.246814037025666,0.359
-0.232019529521868,-0.244366935914309,0.36
-0.231614204115755,-0.243629639911037,0.361
-0.2287745818855,-0.241947199169124,0.362
-0.227396768974976,-0.240294398549926,0.363
-0.225616637284769,-0.239539490258731,0.364
-0.224731150776968,-0.238322568788036,0.365
-0.224550179288076,-0.235570634673221,0.366
-0.221521631842269,-0.230569493145253,0.367
-0.220085939452853,-0.229085388158326,0.368
-0.219702584895008,-0.227798819263246,0.369
-0.218264717120785,-0.227658399020658,0.37
-0.215391675448287,-0.22677788321386,0.371
-0.213935083733768,-0.223012037822637,0.372
-0.213791739180301,-0.219312353351648,0.373
-0.213530575169566,-0.216392197996322,0.374
-0.212763200567551,-0.214183772724179,0.375
-0.209854709543171,-0.209540475211321,0.376
-0.207531573782887,-0.206865652206447,0.377
-0.205869340360474,-0.206016804774852,0.378
-0.203740839675233,-0.203150616493366,0.379
-0.202650272044221,-0.20017357581114,0.38
-0.199647921959635,-0.198875011704691,0.381
-0.193334817615042,-0.197089024594881,0.382
-0.189635622163793,-0.197062311021711,0.383
-0.188226138452383,-0.194925246327349,0.384
-0.187933848656414,-0.193185008521958,0.385
-0.187357560299659,-0.193103986371927,0.386
-0.182992355562403,-0.190158029066965,0.387
-0.180213072310524,-0.187559811561119,0.388
-0.179440904834314,-0.187427658095282,0.389
-0.17814439366371,-0.187178010894318,0.39
-0.177148691129792,-0.170616920329159,0.391
-0.176996577903721,-0.169634699535889,0.392
-0.175051962890141,-0.168085157506552,0.393
-0.174493773152953,-0.165771425091244,0.394
-0.174132596828793,-0.163292820970746,0.395
-0.170784595925823,-0.162845653007992,0.396
-0.170411547280652,-0.162553311421129,0.397
-0.168244717130429,-0.161901923247437,0.398
-0.168081178819727,-0.161889268225528,0.399
-0.16582579704227,-0.157927414764156,0.4
-0.165160148303985,-0.156339040145664,0.401
-0.163402629669146,-0.156274951088493,0.402
-0.160433654266294,-0.154924122570816,0.403
-0.159931613741362,-0.154844638040709,0.404
-0.159648334244707,-0.150606972812304,0.405
-0.157692442341961,-0.14758109489492,0.406
-0.155580046906708,-0.147520347066693,0.407
-0.154616481657876,-0.145975624580445,0.408
-0.152858014954714,-0.145891631868102,0.409
-0.151530462012018,-0.144979526218143,0.41
-0.148628494326929,-0.144932114086397,0.411
-0.147174294755082,-0.14331388833695,0.412
-0.146643851341246,-0.140060124098492,0.413
-0.146132578424977,-0.138560692593825,0.414
-0.144331816251789,-0.137420063494554,0.415
-0.144173211724674,-0.136951812283615,0.416
-0.144165497828488,-0.133604472580982,0.417
-0.142545426070617,-0.132461650674625,0.418
-0.140725907892683,-0.131424474329393,0.419
-0.138170244983693,-0.128567090041949,0.42
-0.133786100229183,-0.126278812516253,0.421
-0.133548412978471,-0.123656754953795,0.422
-0.131859045635857,-0.119537217311649,0.423
-0.126944338529345,-0.119323550940517,0.424
-0.12661241525731,-0.11584121022279,0.425
-0.125981254197393,-0.115551901564277,0.426
-0.124950463020446,-0.115073990624291,0.427
-0.122982416436229,-0.112410947679681,0.428
-0.122317650802962,-0.112135439820115,0.429
-0.121682685625623,-0.111368942502294,0.43
-0.121571168109533,-0.110458001400999,0.431
-0.121308732629356,-0.109431252890011,0.432
-0.120435321398905,-0.104792520034921,0.433
-0.120166702789415,-0.102049705260096,0.434
-0.119813809972769,-0.101060391341836,0.435
-0.119339535020369,-0.0994242568567367,0.436
-0.116794249691632,-0.0942638215099261,0.437
-0.115781441041833,-0.0939111411202268,0.438
-0.115511575967181,-0.0914440529371001,0.439
-0.114766490325489,-0.0913648572340572,0.44
-0.114689703109652,-0.0863623260063417,0.441
-0.114171307529075,-0.0852186262562675,0.442
-0.112091803463254,-0.0836500458429779,0.443
-0.111635504379735,-0.0831631498590822,0.444
-0.11152922536546,-0.0825460276935894,0.445
-0.111501194777348,-0.0781513953950351,0.446
-0.110778233022425,-0.0769870938999371,0.447
-0.108815496578839,-0.0761872727334989,0.448
-0.10870040552992,-0.0742358270268961,0.449
-0.10747633386093,-0.0734359796864251,0.45
-0.106889199990122,-0.0699276624953341,0.451
-0.0993392598737162,-0.0698788016421605,0.452
-0.09926238228741,-0.0683168699363812,0.453
-0.0963522802423952,-0.0669783534122317,0.454
-0.095460156508977,-0.0663444023886747,0.455
-0.0953748411543738,-0.0663086440146528,0.456
-0.0950105098559576,-0.0643536661092589,0.457
-0.0933297642966708,-0.06407176963837,0.458
-0.0915145499810319,-0.0636383471448383,0.459
-0.0910900341406877,-0.0634146227538031,0.46
-0.0861187719780152,-0.0633113838425569,0.461
-0.0838212798258664,-0.062534745557391,0.462
-0.0820121848144221,-0.061395869672128,0.463
-0.0806471400212927,-0.0566784991710607,0.464
-0.0784292761847394,-0.0509357320440467,0.465
-0.0782255653364525,-0.0508258444302108,0.466
-0.0764189919002901,-0.0497125234368189,0.467
-0.0747756728836985,-0.0471049839582252,0.468
-0.06546692844835,-0.0459959048922767,0.469
-0.0611379161079268,-0.0372905795088841,0.47
-0.0577972903528323,-0.0372684536925654,0.471
-0.0563834180085202,-0.0366775311384723,0.472
-0.054794034381717,-0.0366119943873726,0.473
-0.0540627430040961,-0.0341104653635926,0.474
-0.0517891096025479,-0.0336412529564093,0.475
-0.0504428386953631,-0.0319285158639664,0.476
-0.0502191826236631,-0.0301548684824663,0.477
-0.0501442386865691,-0.0263184034265661,0.478
-0.0482308291448685,-0.0255634252513529,0.479
-0.0431496749405993,-0.0214938806855328,0.48
-0.0423977881193549,-0.0214141123754494,0.481
-0.0418068980297699,-0.019525967075701,0.482
-0.0414310370677059,-0.0184555402453781,0.483
-0.040016860037587,-0.018260153778519,0.484
-0.0391624262117257,-0.0165027444264996,0.485
-0.0357357071032181,-0.0154131956805775,0.486
-0.0356679047923567,-0.0140840315761813,0.487
-0.0328002773275702,-0.0131752639470948,0.488
-0.032240220418446,-0.00371612683814337,0.489
-0.0305840310114012,-0.00066071325072059,0.49
-0.029940377615862,0.000183102347089736,0.491
-0.0290356489696072,0.00336709512375943,0.492
-0.0287382288130367,0.010890810205689,0.493
-0.0285336851292701,0.0143861576722821,0.494
-0.0251559262906733,0.0153857242333584,0.495
-0.0229564194102863,0.0167605661999745,0.496
-0.0205232106466026,0.0185212522448208,0.497
-0.0198580794341687,0.0185373005811273,0.498
-0.0150722086616472,0.0202145964518174,0.499
-0.00924254085105214,0.0203310385392497,0.5
-0.0081135937987753,0.0210409827779383,0.501
-0.00733938240742227,0.0213821824345127,0.502
-0.00630233881931619,0.0225688561435183,0.503
-0.00520238394796646,0.0225936471737267,0.504
-0.00479536511153977,0.0239467527725407,0.505
-0.00439975043033769,0.0257109904558629,0.506
-0.00343607399033996,0.0280849748688867,0.507
-0.00209872975004122,0.0306676536366147,0.508
-0.000695814406840078,0.0311442924443139,0.509
0.00204488368044131,0.0317504472712962,0.51
0.0023839427368969,0.0322552941162222,0.511
0.00374472529940417,0.0324681037215923,0.512
0.0041442417918196,0.0339005493211281,0.513
0.00492361969550859,0.0358149394146774,0.514
0.00748172740818287,0.0380173373711634,0.515
0.00792915580422759,0.0428976082600946,0.516
0.00813935649334807,0.0445318886934436,0.517
0.00831443380575314,0.0475241735512061,0.518
0.0125027191725148,0.0490822712725381,0.519
0.0135620612578644,0.0519505668914916,0.52
0.0139825914193499,0.0521583283922737,0.521
0.0148750425574997,0.0583278537661068,0.522
0.0149278922447524,0.0629491333396497,0.523
0.019223853704452,0.0634959383040634,0.524
0.0194663629935148,0.0636373316300776,0.525
0.0244262905865771,0.0636893233167416,0.526
0.025467438709904,0.0637352968057128,0.527
0.0257157210514883,0.0644281944313083,0.528
0.0257319358386459,0.0704845792319163,0.529
0.0299301650251449,0.0710579400929704,0.53
0.0320727457974854,0.0727633657682596,0.531
0.0345090129740937,0.075142612909182,0.532
0.0345344004042044,0.0754661535224408,0.533
0.0363807492673577,0.0771034236401409,0.534
0.0363988203432701,0.0795611566754025,0.535
0.0364743138638497,0.080737877365936,0.536
0.0367490670441143,0.083565957644487,0.537
0.0368009116183227,0.0861164411213274,0.538
0.0390953413043328,0.0870171278560654,0.539
0.0399471789898618,0.0895596716816081,0.54
0.0406879385483689,0.0928273627935328,0.541
0.0407606347910799,0.0937944164239433,0.542
0.0413374422503893,0.0970275369941362,0.543
0.0432281552531899,0.0974303933455609,0.544
0.0458181003045871,0.0975137494412865,0.545
0.0537937124306662,0.0993734981036181,0.546
0.0539152846419566,0.0997952720306601,0.547
0.0576292954571579,0.103467391976531,0.548
0.0616205104268907,0.105004487920029,0.549
0.063614370264811,0.105324000835527,0.55
0.0646016147978901,0.107781894546737,0.551
0.0669184280318249,0.111414068869597,0.552
0.0674053737310261,0.113472180884203,0.553
0.0684212065110865,0.114425448569943,0.554
0.0691127572649712,0.118593637281225,0.555
0.0712610662151452,0.119730591528165,0.556
0.071826247962294,0.123812925620242,0.557
0.0750558257392525,0.1284709909999,0.558
0.0755618107779366,0.130083147710698,0.559
0.0781132450204451,0.13068676674816,0.56
0.0797653917115013,0.132821007967076,0.561
0.0853371481457136,0.132992350449341,0.562
0.0863059471219798,0.133775381532514,0.563
0.090309791083046,0.137517091334095,0.564
0.0918490421747911,0.138989121027215,0.565
0.0919213597081709,0.139980572091622,0.566
0.0927613517860325,0.140158067533858,0.567
0.0933478301276356,0.14270553045911,0.568
0.0939338238680077,0.143274297334874,0.569
0.094659905386122,0.145406004812368,0.57
0.100986857991889,0.145498391142794,0.571
0.102020699591606,0.148057372714669,0.572
0.102603189706008,0.149268884277184,0.573
0.105104939514979,0.152161899779176,0.574
0.106621644371964,0.153829089696493,0.575
0.112813665692937,0.153900489074681,0.576
0.113796439865977,0.154594664655009,0.577
0.115141737056915,0.156639877520046,0.578
0.115176084486568,0.157616179055363,0.579
0.117421747422427,0.158921535535497,0.58
0.117988213302154,0.16034329976748,0.581
0.118422686421383,0.160401256244805,0.582
0.119592125589719,0.162266091833376,0.583
0.125125190032766,0.16315809419847,0.584
0.126537807341738,0.166068021331905,0.585
0.126917891324955,0.166704235253791,0.586
0.129998251037489,0.167268800702204,0.587
0.131664464701429,0.169876264150537,0.588
0.134370059026059,0.170590485519596,0.589
0.134681326934679,0.171559211064852,0.59
0.137642441642106,0.175835507866683,0.591
0.150007520018407,0.177089583740833,0.592
0.150359113587628,0.177695720992535,0.593
0.150426002275898,0.177865778687592,0.594
0.151152419422129,0.179181521431505,0.595
0.152763167177349,0.181121582344294,0.596
0.153015974961534,0.18114122219191,0.597
0.153071347412093,0.181518316463634,0.598
0.15382631595792,0.182226031248759,0.599
0.153898311639944,0.183753669990772,0.6
0.154835312463383,0.18409961672882,0.601
0.155300240397909,0.185591842174238,0.602
0.156605255352081,0.185989372155303,0.603
0.158246684234734,0.186414460958328,0.604
0.158315720906276,0.186886283420144,0.605
0.158810117220277,0.187612304519895,0.606
0.161320454885332,0.189651621332272,0.607
0.162176584045162,0.190337423047311,0.608
0.163686921638581,0.190937368934269,0.609
0.165598801540222,0.196001138740534,0.61
0.1657843586534,0.196170628594566,0.611
0.1675024969043,0.196307059885681,0.612
0.167752976952968,0.196783949829856,0.613
0.170697703253979,0.200170353393242,0.614
0.172149362699617,0.203346522226761,0.615
0.172380380192022,0.20727704012456,0.616
0.173696702568987,0.207392893508434,0.617
0.175394668757767,0.207618740847242,0.618
0.175902052989285,0.207680770548297,0.619
0.17978411184691,0.208180298689908,0.62
0.180224199180476,0.208252591285611,0.621
0.182851822606734,0.212380756915046,0.622
0.184337733147219,0.215805907816232,0.623
0.192751563818495,0.216538179408188,0.624
0.19336631041929,0.217466553390589,0.625
0.195939374687565,0.218190314151506,0.626
0.195978793829159,0.218680288733272,0.627
0.196139843265379,0.220898836340384,0.628
0.198079070643219,0.222273896546763,0.629
0.200741566255949,0.223498697773641,0.63
0.203501290350971,0.224797622831826,0.631
0.203652420638173,0.225353039670499,0.632
0.206798180024338,0.225870215299195,0.633
0.210045189692996,0.226255593025428,0.634
0.210103226446537,0.226922098489653,0.635
0.210840195083709,0.229186710940827,0.636
0.21122021249416,0.232617884808612,0.637
0.211408327181847,0.241402540267006,0.638
0.214221938439833,0.241625241193494,0.639
0.214578851605376,0.242280635682665,0.64
0.21527053655343,0.243112875824196,0.641
0.215468018062666,0.244002787584786,0.642
0.215595811225199,0.247516503626766,0.643
0.220024954640234,0.24768530688725,0.644
0.220674184405609,0.249024680492972,0.645
0.221604696332551,0.251424228151417,0.646
0.223812086760926,0.252701776797532,0.647
0.225290904675465,0.252850670296376,0.648
0.225826602243562,0.256788654248845,0.649
0.227053264972137,0.258340602091371,0.65
0.228413869340806,0.258689013661633,0.651
0.231308070704874,0.259401574648655,0.652
0.235738868477834,0.263301157333182,0.653
0.237616201230181,0.264692495720496,0.654
0.239438119807931,0.264909218658264,0.655
0.23949539137995,0.265369284111253,0.656
0.239881535024489,0.272641892771004,0.657
0.242005037165302,0.27308139773094,0.658
0.243379252258749,0.273081432321952,0.659
0.245119607102743,0.275316043265192,0.66
0.245470943762728,0.275389884940625,0.661
0.245833952033482,0.27570787371147,0.662
0.248778884067766,0.278472839799559,0.663
0.249128536924283,0.282696374877141,0.664
0.252442471368397,0.283536564636832,0.665
0.253137117457809,0.293791020309758,0.666
0.253206801046025,0.29912291603934,0.667
0.254467568464198,0.299346439392555,0.668
0.254866491140176,0.300155943251244,0.669
0.255717610369728,0.300320826422927,0.67
0.257383057388831,0.301520644796089,0.671
0.257513346266536,0.304038219983671,0.672
0.258598458324525,0.306604292921302,0.673
0.260214434682322,0.307661637726521,0.674
0.261532170373065,0.311091594570167,0.675
0.262748224307973,0.31152085849244,0.676
0.263590768874344,0.311713894098019,0.677
0.263899372462038,0.312191700770859,0.678
0.26434342325935,0.312602641987917,0.679
0.265157025421024,0.312719180604313,0.68
0.265256722284158,0.315766263068905,0.681
0.267502203829894,0.315934705179017,0.682
0.267520576052538,0.320686247922921,0.683
0.267603487867246,0.320765833145763,0.684
0.268156787073192,0.321776512020618,0.685
0.269475643350117,0.325120715942732,0.686
0.270793496155922,0.329604225213945,0.687
0.271436166302699,0.330472016023657,0.688
0.271716774319336,0.331371123010277,0.689
0.27284324870126,0.332665594527672,0.69
0.274978876650002,0.333424456532171,0.691
0.278713509576063,0.338928872316709,0.692
0.278882522971016,0.340626763389149,0.693
0.27966268027791,0.342162286772129,0.694
0.281767227146856,0.342279554473515,0.695
0.283837321313323,0.342669608340857,0.696
0.284451981619551,0.343757218478739,0.697
0.286425844810229,0.344061266078623,0.698
0.286920678573842,0.347930113391318,0.699
0.290042414341421,0.350827526752959,0.7
0.292145627741764,0.352733822202426,0.701
0.29675771095645,0.354005045271411,0.702
0.298164924027167,0.354219035471179,0.703
0.299226751653224,0.354299111052279,0.704
0.300076173890915,0.354742333301518,0.705
0.301974367018949,0.358188202399064,0.706
0.303138968137285,0.358357924739866,0.707
0.30439287737044,0.358803728864473,0.708
0.30472734273876,0.359420135553001,0.709
0.304834690723908,0.361107598214599,0.71
0.304838121025615,0.3619353777444,0.711
0.308772861833622,0.363373894570488,0.712
0.310045854842043,0.369265193837043,0.713
0.311377009080428,0.371253729689854,0.714
0.31141789843812,0.372711092481184,0.715
0.312456957322558,0.373710268555484,0.716
0.312963815853677,0.375096370868399,0.717
0.320313484466227,0.37586156499048,0.718
0.320624842308373,0.377017300842749,0.719
0.320712143280406,0.383119953446791,0.72
0.322584434901481,0.387561868682097,0.721
0.324311361064615,0.389103611467823,0.722
0.331521033602949,0.390953477419854,0.723
0.333186276084582,0.392684853065953,0.724
0.336034028623075,0.393025624432715,0.725
0.33651585993386,0.394680932127664,0.726
0.336773693980962,0.396064373246028,0.727
0.337494584251868,0.398841525001434,0.728
0.340706288220466,0.399302106547878,0.729
0.341033906286846,0.399503573946315,0.73
0.341624705850034,0.401205089520747,0.731
0.342530145810112,0.401732079412144,0.732
0.342539299427903,0.40233955494907,0.733
0.343861596248641,0.402495513371023,0.734
0.348515041182774,0.403343798269868,0.735
0.349210023757931,0.403843758898226,0.736
0.352301063773216,0.40448206816194,0.737
0.354386229279337,0.406098842522127,0.738
0.356546801012286,0.408047771845819,0.739
0.357073342140369,0.408119267993828,0.74
0.357434572836175,0.408147535035511,0.741
0.358303801394573,0.410639765644871,0.742
0.36142245793582,0.414469739933901,0.743
0.363347239701339,0.414520439187924,0.744
0.365310043586106,0.415553237460568,0.745
0.366022460152457,0.416849788708182,0.746
0.368244891173273,0.418150198389015,0.747
0.368353832856264,0.418710595537655,0.748
0.369491320104262,0.420943601123346,0.749
0.37028924971462,0.420999356585059,0.75
0.377147304763201,0.423283170511352,0.751
0.378125095441508,0.423530860345293,0.752
0.379088211414556,0.424492954405497,0.753
0.379186388145416,0.428683482099124,0.754
0.380771167143263,0.429293772854569,0.755
0.382417963574954,0.429716651696622,0.756
0.383929347955851,0.430627619593683,0.757
0.387140091999611,0.431154092719344,0.758
0.390289075084383,0.431164087172709,0.759
0.395289261469742,0.432365606158433,0.76
0.396792273251984,0.433018410268613,0.761
0.399106513786392,0.434393595696311,0.762
0.401984687223107,0.435243907506435,0.763
0.403115995218478,0.436412822126854,0.764
0.404261863584441,0.438480035518174,0.765
0.405009406124676,0.438724054082485,0.766
0.405586726855683,0.441611184231858,0.767
0.405750994585405,0.44185199484413,0.768
0.409078313730261,0.446418694632484,0.769
0.409445468264638,0.446925913586453,0.77
0.412082859254158,0.447447652184878,0.771
0.413241227248316,0.447816784666318,0.772
0.413853976560951,0.448535888253238,0.773
0.414245965512474,0.451639831835823,0.774
0.414329634555342,0.452284105257508,0.775
0.417809338929734,0.453833686588762,0.776
0.420435054907298,0.454082249014227,0.777
0.422758096127322,0.454820204822305,0.778
0.423180735117337,0.4548266799456,0.779
0.423449168742291,0.455101280830792,0.78
0.42621792700792,0.45665857681872,0.781
0.429113739072307,0.457158704692642,0.782
0.432661659358101,0.460749539014517,0.783
0.432842177267587,0.464793557936235,0.784
0.433361325062683,0.464906366100124,0.785
0.434116085435931,0.466597434242201,0.786
0.434684487923782,0.466759011083393,0.787
0.435330161059373,0.466990785978733,0.788
0.436111034714001,0.469411724035376,0.789
0.436111057687064,0.471136980790698,0.79
0.436636773814794,0.473620755748181,0.791
0.437461869409284,0.47475046056419,0.792
0.437739985068939,0.478572526482171,0.793
0.438580449668816,0.47980793882836,0.794
0.439191835805724,0.480676889486429,0.795
0.440544194843542,0.481089725587896,0.796
0.441551394609484,0.483748656696123,0.797
0.441909235163491,0.484274002727206,0.798
0.443085302050632,0.484746160472429,0.799
0.44342175324446,0.485727818537211,0.8
0.443962810793387,0.487465698880836,0.801
0.446255301615593,0.490647608404296,0.802
0.450235927381295,0.494725570160863,0.803
0.450441163613523,0.499078517543732,0.804
0.450834729001773,0.500126106572721,0.805
0.45215304129247,0.500740905396462,0.806
0.454723114197089,0.502827914390777,0.807
0.455882954614185,0.503023809257201,0.808
0.458261074245365,0.503655663543578,0.809
0.46109348823097,0.504086904529216,0.81
0.463754454473893,0.508597036799888,0.811
0.465119432813374,0.511920180467756,0.812
0.467212813540173,0.512509898977362,0.813
0.469141640179854,0.513613537798791,0.814
0.469904597671586,0.514593056068181,0.815
0.471666948660396,0.516770319069804,0.816
0.474285592612242,0.517703328950078,0.817
0.476042188637505,0.517874091094174,0.818
0.478070521810943,0.519197091277294,0.819
0.478900023976118,0.519967849293827,0.82
0.480290012975084,0.521020261393576,0.821
0.482487185251311,0.523536166550339,0.822
0.483941651321237,0.523732272226887,0.823
0.484387369624012,0.52707159900193,0.824
0.485575455433427,0.531136960273829,0.825
0.486262518930257,0.531999506663467,0.826
0.49295942662984,0.534313980352594,0.827
0.493974884711531,0.536121988951672,0.828
0.494801824945957,0.537357174554115,0.829
0.497034955887711,0.537953659553534,0.83
0.500519780788649,0.538134379426022,0.831
0.500927336262881,0.539475907347562,0.832
0.503072357611142,0.540143343924566,0.833
0.504106375353723,0.540543483972934,0.834
0.504603182038509,0.543324045274288,0.835
0.505944965216405,0.544323345437326,0.836
0.506148690849905,0.545635862895471,0.837
0.507810223335489,0.546614227161042,0.838
0.509392206820284,0.54701509171879,0.839
0.510604175788083,0.54882591704177,0.84
0.512104534908065,0.549361395711071,0.841
0.515274230294322,0.550849684777179,0.842
0.515829011935126,0.557269270744613,0.843
0.516089294366892,0.559048409290676,0.844
0.518138054917679,0.559366162256381,0.845
0.520914383187681,0.5594515218815,0.846
0.520953044777173,0.559454242866946,0.847
0.521045994897755,0.562444370742475,0.848
0.522725502696929,0.56360032969706,0.849
0.523263253562265,0.56471100395737,0.85
0.531661047323013,0.567032418136852,0.851
0.532018461902982,0.572410267505388,0.852
0.532538106711825,0.57293736693101,0.853
0.533070441575451,0.575416562535019,0.854
0.539012310973353,0.578318244267604,0.855
0.539181671947537,0.578814548723032,0.856
0.539713939672505,0.580768524207805,0.857
0.541504713411378,0.581151985041579,0.858
0.541586508726148,0.581730015488818,0.859
0.543372341140552,0.581974438280501,0.86
0.543775246319267,0.584794480763834,0.861
0.544535067179417,0.585886777279277,0.862
0.547759545335066,0.586581515977094,0.863
0.554853821616713,0.586797041730761,0.864
0.558505732999303,0.592054084609403,0.865
0.558871167506954,0.593423348390842,0.866
0.559184683771647,0.59354923279369,0.867
0.563695148210444,0.600064392864631,0.868
0.563707762987449,0.600989189436943,0.869
0.566949234752213,0.601819487678205,0.87
0.567997669891968,0.602776831805619,0.871
0.569401610501825,0.605662574706249,0.872
0.569781072791398,0.610599059035179,0.873
0.569856925620717,0.611810020332128,0.874
0.571895884110799,0.614107596366768,0.875
0.574263362707402,0.614976105518491,0.876
0.577547147335569,0.617818608067919,0.877
0.580484068670724,0.620582347616639,0.878
0.581709833394319,0.621063176950123,0.879
0.581844817348034,0.621246659640975,0.88
0.583575373585516,0.621658525411792,0.881
0.583955399113363,0.621981547090346,0.882
0.585266187913754,0.623892706990205,0.883
0.587246312265778,0.624584089539961,0.884
0.590327968754549,0.624992020096963,0.885
0.591941639871012,0.630322576941101,0.886
0.593158275432889,0.630818076983065,0.887
0.595376680053725,0.631692064348204,0.888
0.600500168928318,0.633544510423032,0.889
0.601853384578073,0.633584066330159,0.89
0.601858798687424,0.6338246093695,0.891
0.602969190567784,0.633932202649496,0.892
0.607783990349789,0.635167551514035,0.893
0.612923002453035,0.635667769169442,0.894
0.618879407721179,0.635809038049089,0.895
0.619854442628722,0.644579379294836,0.896
0.620398673712175,0.645731843623028,0.897
0.625705101850227,0.646736865181742,0.898
0.626484498089522,0.647651697884173,0.899
0.629985384275668,0.648652404718603,0.9
0.630762598536501,0.648726667672782,0.901
0.634381860010307,0.649790824720334,0.902
0.635291902420023,0.65331916142228,0.903
0.637524061938357,0.655199396892677,0.904
0.640438996991614,0.657706028414742,0.905
0.642631003164233,0.660776039401085,0.906
0.645460273964359,0.661688574978651,0.907
0.645661545977693,0.662769046086428,0.908
0.64575948674783,0.662908420585305,0.909
0.649121978279315,0.663121659223515,0.91
0.649528850683045,0.663534239522758,0.911
0.650186633109638,0.664161858976106,0.912
0.654317395613569,0.666104141549238,0.913
0.654656108105995,0.667958251290241,0.914
0.655486047539636,0.667988567746205,0.915
0.655990873680708,0.669583510145536,0.916
0.65918850841779,0.67209461296304,0.917
0.659903254022991,0.674576098419295,0.918
0.659946379376589,0.675319363688043,0.919
0.662408642355843,0.677287554694078,0.92
0.662576904297342,0.681150313441144,0.921
0.663835894374972,0.681777629396729,0.922
0.665415587606415,0.682665513861673,0.923
0.665608586587521,0.683736402034289,0.924
0.665654412622756,0.686424407426046,0.925
0.666955617176267,0.688299865232045,0.926
0.673237119477548,0.691143214361304,0.927
0.673323946758362,0.692517267052219,0.928
0.676735395791592,0.693881136178507,0.929
0.677236438482937,0.694791072501181,0.93
0.677786970837235,0.69489722066176,0.931
0.679466111262758,0.695215994043962,0.932
0.68020031721567,0.696629699848095,0.933
0.683676713262734,0.696730777360462,0.934
0.685455538910674,0.700312262440132,0.935
0.686688662658093,0.700859780691004,0.936
0.686953035375291,0.702208270714147,0.937
0.690061380389507,0.704697466630513,0.938
0.693784492893516,0.704773538553729,0.939
0.694491963853616,0.705589669843924,0.94
0.699525245965829,0.706788522728221,0.941
0.699693106659154,0.710367881606383,0.942
0.703885271540589,0.713021299180497,0.943
0.706133408299791,0.716774336171781,0.944
0.70739871553983,0.716804087570342,0.945
0.708675402707847,0.718860111215474,0.946
0.70996320148593,0.724038408684986,0.947
0.710246449048596,0.726773320412838,0.948
0.710674875570332,0.728181714756331,0.949
0.712957027101528,0.729570113474629,0.95
0.720187544807084,0.730080992967301,0.951
0.724814158754311,0.732758494971658,0.952
0.729635799285359,0.732761841235967,0.953
0.736090953050793,0.735257702496245,0.954
0.742035137871248,0.738299431347747,0.955
0.745572590075969,0.738617881777097,0.956
0.746251544772232,0.739825432684329,0.957
0.750782707304116,0.742058634235579,0.958
0.75123400780447,0.742875933491915,0.959
0.752038687959911,0.743971500698954,0.96
0.753104289673308,0.744572836028078,0.961
0.753248943988055,0.745844674445098,0.962
0.754128637207616,0.749924973995613,0.963
0.754784871946154,0.751000286576692,0.964
0.7571341503928,0.753939895087067,0.965
0.757744347559341,0.756218263847982,0.966
0.761845257058476,0.75627232653694,0.967
0.762219354883818,0.758965451600644,0.968
0.762873620086027,0.760400617232411,0.969
0.762966018038989,0.761116846799235,0.97
0.764365801507534,0.761487484174808,0.971
0.765335257477846,0.761536129437515,0.972
0.765579926228583,0.7647537664982,0.973
0.76567036947201,0.767266452545131,0.974
0.765683775459794,0.767325138220559,0.975
0.768700429856923,0.767707566093148,0.976
0.769092362242857,0.769099243953406,0.977
0.769406415216106,0.76969711409185,0.978
0.77066115964311,0.769805632524748,0.979
0.770996325586837,0.770866454073115,0.98
0.771331379253129,0.773275857741774,0.981
0.772431399600478,0.77473942815831,0.982
0.773110911838392,0.775398297225635,0.983
0.773991158161305,0.77915716597013,0.984
0.776798063620068,0.779593813101376,0.985
0.784095149126548,0.78254639716814,0.986
0.784157174290911,0.782742274036999,0.987
0.785010832156599,0.78340868498072,0.988
0.787749508173989,0.784816548779145,0.989
0.78907955121517,0.786876409259751,0.99
0.792013033237277,0.787680745136183,0.991
0.792262068407737,0.787770883291565,0.992
0.794276070669938,0.788969170257901,0.993
0.795118043066788,0.790711378850134,0.994
0.795893613440656,0.790715523041298,0.995
0.796518106263462,0.792035628795559,0.996
0.799300271098906,0.794552159275487,0.997
0.799910768022559,0.797369608275345,0.998
0.800321852070144,0.799628326481807,0.999
0.801868367328844,0.801345244823417,1


==> DATA/cdfinfo_BT_4M.csv <==
A,B,C
-13.7310330703019,-13.3635876138141,0.01
-13.6375913906786,-12.5144767544201,0.02
-13.6337326640888,-12.0357122758199,0.03
-13.6170885014127,-11.9380367506442,0.04
-13.3912394170259,-11.7365418479678,0.05
-13.2967628552413,-11.6935282102931,0.06
-13.2606181323105,-11.6621212863722,0.07
-13.174602205562,-11.4854285691378,0.08
-13.1090723150726,-11.4197116739197,0.09
-13.0821632137442,-11.0931035318298,0.1
-13.0283380846383,-10.9954387550019,0.11
-12.9417548425888,-10.8508229586805,0.12
-12.8693764795574,-10.7406097651702,0.13
-12.328470754603,-10.7105928038239,0.14
-12.1134377811761,-10.4045686036209,0.15
-11.5810427625941,-10.3873199299477,0.16
-11.1730780337416,-9.89514696670065,0.17
-10.6111422457751,-9.76763225208241,0.18
-10.2733662712484,-9.22084764666696,0.19
-9.86741666907285,-9.11620453735627,0.2
-8.78998025534999,-8.39345391297614,0.21
-8.66969197397808,-7.95736055248366,0.22
-8.55553274229123,-7.68969671247327,0.23
-7.6399622936022,-7.14421089174502,0.24
-7.51665671618379,-7.06649106826546,0.25
-7.49343116632573,-6.99118869425089,0.26
-7.15310563398998,-6.40513588447382,0.27
-7.03657085588453,-6.06227730691288,0.28
-6.76506584388135,-5.49083006719869,0.29
-5.30058894961364,-5.00933398642369,0.3
-5.18469994807764,-4.87121676467552,0.31
-4.79317475828312,-4.81405454373506,0.32
-4.49667890664712,-4.68975113255878,0.33
-4.43686457432035,-3.89998759824575,0.34
-3.326324714227,-3.69188605804732,0.35
-3.3038230575513,-2.06249962395886,0.36
-3.15888177407187,-1.72238943730951,0.37
-3.01919424784592,0.0838265580123441,0.38
-2.80491880051393,0.478074580155699,0.39
-2.75547998031961,0.504207877949398,0.4
-2.67911610303155,0.559930156279943,0.41
-1.62081066909117,0.588103185509047,0.42
-1.54067369469496,1.03906742878801,0.43
-1.47659908884521,1.06659318012224,0.44
-1.17409031374815,1.20489678827008,0.45
-1.07757752094001,1.21476389640153,0.46
-1.04811495761477,1.35829574722727,0.47
-0.805053611675723,1.42193591820038,0.48
-0.743487660203407,1.56133074448391,0.49
-0.688224142244962,1.8046302113008,0.5
-0.00356540475559086,2.05206603454453,0.51
0.857857579583039,2.10549965732428,0.52
1.35625551550422,2.2208849614458,0.53
1.35956801377842,2.3571948218009,0.54
1.70337910067016,2.4595212824158,0.55
1.99904202717789,2.93666073099803,0.56
2.17106235927241,3.69581842220528,0.57
2.27199481011966,3.74747649437315,0.58
2.28445564119765,4.24888607550663,0.59
2.3539622702304,4.58960905353685,0.6
2.70590618114048,4.64859561109515,0.61
3.69478373136977,4.93885996302142,0.62
3.81341182900947,5.68801238657677,0.63
3.88861419337761,5.99197829534111,0.64
4.29915786109044,6.06884571686157,0.65
4.96177229453812,6.14440827884721,0.66
5.20803896817934,6.18847504791873,0.67
5.61420531585013,6.64488058731776,0.68
5.8368869810111,7.13922208740857,0.69
5.90361651984278,7.37901015652043,0.7
6.96246126352789,7.38569581253674,0.71
7.48850786072038,7.7946285279044,0.72
7.53536444707217,8.04125141856885,0.73
7.78102871105457,8.41971084119865,0.74
7.79245479326619,8.43882890885234,0.75
8.02784568987504,8.6987529631205,0.76
8.42472533882264,9.44959280028065,0.77
8.57475121201356,10.103539238686,0.78
8.63137888335793,10.1103159369048,0.79
8.77615468672924,10.2085565501372,0.8
9.25019386511111,10.3248504897953,0.81
9.35936747247305,10.5200221330803,0.82
9.62917007634394,10.5672889683736,0.83
9.73248118585317,10.6501312887491,0.84
9.88724109431113,10.7048897026796,0.85
10.236695811521,10.9621378102328,0.86
10.4333094565262,11.2552933136767,0.87
10.615471403133,11.2698764717997,0.88
10.7022463024205,11.4194277005339,0.89
10.870737232929,11.5552253555498,0.9
10.9568619395006,11.7881198696675,0.91
11.1628326072552,12.0669214901814,0.92
11.248170968937,12.0835065133136,0.93
11.6455788347033,12.3404476545003,0.94
11.7432449987272,12.8491738621393,0.95
11.9065486053883,12.9790812843012,0.96
11.9885199088517,13.0594532777962,0.97
12.0834985443632,13.3264452888602,0.98
12.7831519908253,13.3898186319662,0.99
13.8357075080425,13.8131460443321,1


==> DATA/cdfinfo_BT_M.csv <==
A,B
-1515.2122517672,0.01
-1487.37522112614,0.02
-1435.84205900604,0.03
-1379.75913826689,0.04
-1373.37706658635,0.05
-1365.22648802363,0.06
-1349.10083613426,0.07
-1319.83972252878,0.08
-1311.08123420212,0.09
-1296.42400345678,0.1
-1282.6608237468,0.11
-1228.31503237182,0.12
-1219.09721136641,0.13
-1118.33048482536,0.14
-1115.21919598579,0.15
-1103.43011968138,0.16
-1069.11225649535,0.17
-1046.03191881331,0.18
-1035.83905268667,0.19
-1014.46256787542,0.2
-986.437639771135,0.21
-980.827414505999,0.22
-921.959199678599,0.23
-917.218920209085,0.24
-885.223576307188,0.25
-862.899340364195,0.26
-832.014773972675,0.27
-809.238531180945,0.28
-782.122806937533,0.29
-688.754554372721,0.3
-675.901584847073,0.31
-649.284982930592,0.32
-556.37412529294,0.33
-535.066444634042,0.34
-521.077009333199,0.35
-500.624334561946,0.36
-463.363314967067,0.37
-406.493785901615,0.38
-377.82617992369,0.39
-360.736495166817,0.4
-357.043318744371,0.41
-352.119706946509,0.42
-311.014701791936,0.43
-309.147769656562,0.44
-306.548689746108,0.45
-286.976063936396,0.46
-200.889920583092,0.47
-16.2084201312105,0.48
-15.9681015678893,0.49
48.3165120328654,0.5
96.1998149209246,0.51
122.502584040216,0.52
137.931543004472,0.53
170.371061682975,0.54
220.821655677892,0.55
227.14284118512,0.56
234.271218148189,0.57
246.228795906478,0.58
266.536526922945,0.59
312.166814568483,0.6
331.447101858964,0.61
360.823981640036,0.62
380.638470296303,0.63
406.67207779518,0.64
438.863068783826,0.65
497.142386472982,0.66
553.872601680597,0.67
583.15182764054,0.68
621.008361306595,0.69
660.554044925572,0.7
696.028948998679,0.71
716.91050734295,0.72
726.404015960354,0.73
737.31956915947,0.74
748.902465841098,0.75
758.069287460153,0.76
761.306399375996,0.77
767.688290615538,0.78
807.15555206038,0.79
840.118996406699,0.8
845.497966471689,0.81
870.277545217502,0.82
961.767574974224,0.83
1010.01999867644,0.84
1047.21792364624,0.85
1102.59910632112,0.86
1144.77152483849,0.87
1144.82786355279,0.88
1177.68458922595,0.89
1189.84344398816,0.9
1207.25916359201,0.91
1215.14189279845,0.92
1224.57312518284,0.93
1271.03730919369,0.94
1272.04249178436,0.95
1313.48503781875,0.96
1384.64518837537,0.97
1396.31738463017,0.98
1496.25189907371,0.99
1526.58616756175,1


==> DATA/diagv.csv <==
A,B
-11.0454928257792,1
-17.7447040997412,2


==> DATA/diagv1.csv <==
A,B,C,D,E,F
101.225297148441,95.2003242530454,89.1716409695675,83.1337739289174,77.0797201074752,1
101.225285115618,95.2003165430632,89.1713697971505,83.1333995221929,77.079317917592,2
101.214952112189,95.1797170008226,89.1299055753943,83.0524078172484,76.9163507714935,3
97.9609401109345,90.4944491961199,84.4106292166852,78.4403498518413,72.3553852044476,4


==> DATA/diagv2.csv <==
A,B,C,D,E,F
58.381048981222,47.471989531219,40.5426231463374,34.32828293332,28.5198737246902,1
5.15024989358686,-5.90762527588156,-12.8555388968146,-18.7112181306876,-24.7538569731945,2


==> DATA/diagv3.csv <==
A,B,C,D,E,F
62.2570686838372,61.8907947826753,62.5434262650171,62.8784784806061,61.0903383623244,1
11.9033637062562,14.0089203714434,21.1474649872779,32.0674520918653,16.7729608000798,2
4.83975426373438,4.79018153277948,4.80646766228152,4.83791179358423,4.76966564254266,3
4.734466078096,4.77971853182128,4.76268540709159,4.78711776896392,4.74117924565413,4


==> DATA/diagv4.csv <==
A,B,C,D,E
39.8259738649251,28.5472753511255,18.1158669953551,14.4760778533998,1
-6.23641445553369,-0.610011775208224,-18.9386634408529,-16.9736940640653,2
-19.2268286266707,-19.1850133991735,-19.2286091866929,-19.2254251638416,3
-19.2611717331245,-19.2524176929805,-19.2348668461488,-19.2971724146169,4
-19.283304198936,-19.2834607625831,-19.2630931044615,-19.3141546658861,5


==> DATA/diagv_fsub.csv <==
A,B
-26.817355820932,1
-31.2376318928745,2


==> DATA/eigv.csv <==
A,B
-11.0435093710281,1
-17.7539917724353,2


==> DATA/eigv1.csv <==
A,B,C,D,E,F
101.245469029083,95.2643590151223,89.2251708102348,83.1711615738083,77.1793715906933,1
101.210897453685,95.1918094523478,89.1716827748237,83.1154269914583,77.0329465585402,2
101.209287998559,95.1232199112667,89.0754141163692,83.03295020014,76.8594177484255,3
97.960498964791,90.4940208460599,84.409009924891,78.4386951193531,72.3547623823413,4


==> DATA/eigv2.csv <==
A,B,C,D,E,F
58.3810491005816,47.4719895329588,40.5426231555691,34.3282829383807,28.5198737287841,1
5.1250617487031,-5.90800414491895,-12.8575582012574,-18.712237216811,-24.7547270472944,2


==> DATA/eigv3.csv <==
A,B,C,D,E,F
62.2570686916345,61.8907947838552,62.5434263051535,62.8784791439571,61.0903383943259,1
11.9032695358256,14.008900817154,21.1469691132135,32.0666540082861,16.7721196777163,2
4.87151959961045,4.80403986648423,4.80627426288647,4.83797277521141,4.78255681698276,3
4.69773003238978,4.76533786473794,4.7603713353834,4.78623237762125,4.72778423875707,4


==> DATA/eigv4.csv <==
A,B,C,D,E
39.8259738659603,28.5472757685048,18.1158674781287,14.4760784046868,1
-6.23641209818878,-0.61031886718823,-18.924373589341,-16.9729414437711,2
-19.1820252657873,-19.170972258882,-19.1820396136832,-19.2265643140462,3
-19.2350718822755,-19.2279982647059,-19.2066653834563,-19.2591442388269,4
-19.3567493943823,-19.3254156666342,-19.357854360439,-19.3541300577116,5


==> DATA/eigv_fsub.csv <==
A,B
-26.8061980217385,1
-31.268657086025,2


==> DATA/mse_info1.csv <==
A,B,C,D
20,0.00901142095977971,0.00993079264927804,0.00926232683042386
40,0.00162383541289722,0.0038488043809898,0.00714898229640066
60,0.00016558877103694,0.00149306535690548,0.00424910712462061
80,1.31460843205065e-05,0.000741873026735963,0.00302984331593466
100,3.97041467364336e-06,0.000475403839436875,0.00172244315808819
120,2.97632126451956e-06,0.000331400196959054,0.00065176707094106
140,2.69031996413713e-06,0.000211002004698454,0.000193694433835941
160,2.4871553274934e-06,8.24993017861781e-05,5.20333906386532e-05
180,2.34025257730111e-06,2.65866257804829e-05,1.46885217943675e-05
200,2.17809278225983e-06,8.10900815296786e-06,5.20856726556682e-06
220,2.0477119675427e-06,3.50884039006098e-06,2.73483006335837e-06
240,1.93134072483602e-06,2.31774366341804e-06,2.09225012145624e-06


==> DATA/mse_info_2.csv <==
A,B,C,D,E
20,1.54918258231123,1.70037347077339,1.75966124909896,4.35351050744742e-05
40,0.203056845154966,0.533908804496769,1.26073579609188,4.45085856208877e-05
60,0.0360458052984688,0.172746189480151,0.778655944390367,4.33329421687086e-05
80,0.0102743847470633,0.0577843188980227,0.368586136625281,4.36779599574357e-05
100,0.00247709290650734,0.0301393367408285,0.135783780418104,4.43477112694176e-05
120,0.000728095855983947,0.0175495536987784,0.040895653382769,4.41944220988536e-05
140,0.000273909317197094,0.00952682117081685,0.0106169004152148,4.40609472298369e-05
160,0.000156559389925891,0.0039304621399318,0.00280861582199398,4.49288568564214e-05
180,0.000126950560109782,0.00134456555839308,0.000779359450154203,4.29571548751356e-05
200,0.000113135634090331,0.000409615146986191,0.000263833130726308,4.52035185588226e-05
220,9.66562674010521e-05,0.000169051172241794,0.000128536970481121,4.29338707561333e-05
240,8.85599729060213e-05,0.000107069543338474,9.65761034130506e-05,4.19746168745086e-05


==> DATA/mse_info_L10.csv <==
A,B,C,D,E
20,1.60648104152751,1.72636752246931,1.75133718350888,0.00513360092746303
40,0.546325957952174,0.834147791090132,1.40811590804787,0.00498775819837113
60,0.217834525915054,0.52946534691971,1.09084861333654,0.00496534960639948
80,0.0873499161220461,0.39290265482577,0.815210260345139,0.00498437597635878
100,0.0429305713923298,0.313514865639694,0.572413830216358,0.00483967350618488
120,0.0218238556919567,0.243443058904431,0.367941561079475,0.00516579638388371
140,0.0137690588197894,0.176006198309525,0.211067624756379,0.00496142239607044
160,0.0116764707305548,0.115773664978892,0.109100355987817,0.00511353381472014
180,0.0106643788164612,0.0649319772418406,0.0508595530559479,0.00489523221161835
200,0.0105018991396467,0.0322602486370958,0.0230859811927379,0.00509352346995465
220,0.0103832895395366,0.0168168417196839,0.0137117194407092,0.00520787212785922
240,0.0102783188608917,0.0120083674010347,0.010972902251371,0.0051653231565125


==> DATA/mse_info_motiv.csv <==
A,B,C,D,E
1,0.00963790910916293,0.0795206494325542,0.077409477277289,0.00963790910916296
2,0.00963790910916293,0.052048570141225,0.0265808011511955,0.00963790910916296
3,0.00963790910916293,0.0413812672485844,0.0138736321196714,0.00963790910916296
4,0.00963790910916293,0.0277749808273754,0.0106968398617904,0.00963790910916296
5,0.00963790910916293,0.0164130271285944,0.00990264179731984,0.00963790910916296
6,0.00963790910916293,0.0115724029486094,0.00970409228120226,0.00963790910916296
7,0.00963790910916293,0.0101393810739753,0.00965445490217283,0.00963790910916296
8,0.00963790910916293,0.00976444509524311,0.0096420455574156,0.00963790910916296
9,0.00963790910916293,0.00966961696567438,0.00963894322122616,0.00963790910916296
10,0.00963790910916293,0.00964584070314962,0.00963816763717893,0.00963790910916296
11,0.00963790910916293,0.00963989229723906,0.00963797374116726,0.00963790910916296
12,0.00963790910916293,0.00963840492428438,0.00963792526716415,0.00963790910916296


==> DATA/sym_err.csv <==
A,B,C,D
0,0.2718975,0.2965825,0.314825
3.01029995663981,0.2607225,0.2859425,0.31515
4.77121254719663,0.25551,0.2818675,0.315655
6.02059991327963,0.2507025,0.2789025,0.3160625
6.98970004336019,0.247255,0.2754725,0.31497
7.78151250383644,0.2459975,0.2725625,0.31516
8.45098040014256,0.24406,0.27045,0.31664
9.03089986991944,0.2409925,0.2701925,0.3158575
9.54242509439325,0.24115,0.2684525,0.3160325
10,0.23868,0.2662225,0.3147575


==> DATA/sym_err_BT_100.csv <==
A,B,C,D,E
-30,0.034815,0.0463750000000001,0.054405,0.0245625
-23.0102999566398,0.0158225,0.020665,0.053065,0.01457
-20,0.013965,0.018365,0.0532375,0.012755
-13.0102999566398,0.00724000000000002,0.0113124999999999,0.05306,0.00643499999999997
-10,0.00439500000000004,0.00885749999999996,0.0529525,0.0037625
-3.01029995663981,0.000747500000000012,0.00456250000000002,0.0529125,0.000354999999999994
0,0.000225000000000031,0.00363749999999996,0.0533625,1.49999999999872e-05


==> DATA/sym_err_BT_40.csv <==
A,B,C,D
0.01,0.0111325,0.0425425,0.1959225
0.05,0.00597250000000005,0.0300625,0.196465
0.1,0.00453749999999997,0.0265675,0.1970575
0.5,0.00159500000000001,0.01996,0.1971475
1,0.000979999999999981,0.0184875,0.196775


==> DATA/unifcdfinfo_BT_3M.csv <==
A,B
-3.45920515092528,0.001
-3.45227981528779,0.002
-3.4453544796503,0.003
-3.43842914401281,0.004
-3.43150380837532,0.005
-3.42457847273784,0.006
-3.41765313710035,0.007
-3.41072780146286,0.008
-3.40380246582537,0.009
-3.39687713018788,0.01
-3.3899517945504,0.011
-3.38302645891291,0.012
-3.37610112327542,0.013
-3.36917578763793,0.014
-3.36225045200044,0.015
-3.35532511636296,0.016
-3.34839978072547,0.017
-3.34147444508798,0.018
-3.33454910945049,0.019
-3.327623773813,0.02
-3.32069843817552,0.021
-3.31377310253803,0.022
-3.30684776690054,0.023
-3.29992243126305,0.024
-3.29299709562556,0.025
-3.28607175998808,0.026
-3.27914642435059,0.027
-3.2722210887131,0.028
-3.26529575307561,0.029
-3.25837041743812,0.03
-3.25144508180064,0.031
-3.24451974616315,0.032
-3.23759441052566,0.033
-3.23066907488817,0.034
-3.22374373925068,0.035
-3.2168184036132,0.036
-3.20989306797571,0.037
-3.20296773233822,0.038
-3.19604239670073,0.039
-3.18911706106324,0.04
-3.18219172542576,0.041
-3.17526638978827,0.042
-3.16834105415078,0.043
-3.16141571851329,0.044
-3.1544903828758,0.045
-3.14756504723831,0.046
-3.14063971160083,0.047
-3.13371437596334,0.048
-3.12678904032585,0.049
-3.11986370468836,0.05
-3.11293836905087,0.051
-3.10601303341339,0.052
-3.0990876977759,0.053
-3.09216236213841,0.054
-3.08523702650092,0.055
-3.07831169086343,0.056
-3.07138635522595,0.057
-3.06446101958846,0.058
-3.05753568395097,0.059
-3.05061034831348,0.06
-3.04368501267599,0.061
-3.03675967703851,0.062
-3.02983434140102,0.063
-3.02290900576353,0.064
-3.01598367012604,0.065
-3.00905833448855,0.066
-3.00213299885107,0.067
-2.99520766321358,0.068
-2.98828232757609,0.069
-2.9813569919386,0.07
-2.97443165630111,0.071
-2.96750632066363,0.072
-2.96058098502614,0.073
-2.95365564938865,0.074
-2.94673031375116,0.075
-2.93980497811367,0.076
-2.93287964247619,0.077
-2.9259543068387,0.078
-2.91902897120121,0.079
-2.91210363556372,0.08
-2.90517829992623,0.081
-2.89825296428875,0.082
-2.89132762865126,0.083
-2.88440229301377,0.084
-2.87747695737628,0.085
-2.87055162173879,0.086
-2.8636262861013,0.087
-2.85670095046382,0.088
-2.84977561482633,0.089
-2.84285027918884,0.09
-2.83592494355135,0.091
-2.82899960791386,0.092
-2.82207427227638,0.093
-2.81514893663889,0.094
-2.8082236010014,0.095
-2.80129826536391,0.096
-2.79437292972642,0.097
-2.78744759408894,0.098
-2.78052225845145,0.099
-2.77359692281396,0.1
-2.76667158717647,0.101
-2.75974625153898,0.102
-2.7528209159015,0.103
-2.74589558026401,0.104
-2.73897024462652,0.105
-2.73204490898903,0.106
-2.72511957335154,0.107
-2.71819423771406,0.108
-2.71126890207657,0.109
-2.70434356643908,0.11
-2.69741823080159,0.111
-2.6904928951641,0.112
-2.68356755952662,0.113
-2.67664222388913,0.114
-2.66971688825164,0.115
-2.66279155261415,0.116
-2.65586621697666,0.117
-2.64894088133918,0.118
-2.64201554570169,0.119
-2.6350902100642,0.12
-2.62816487442671,0.121
-2.62123953878922,0.122
-2.61431420315174,0.123
-2.60738886751425,0.124
-2.60046353187676,0.125
-2.59353819623927,0.126
-2.58661286060178,0.127
-2.5796875249643,0.128
-2.57276218932681,0.129
-2.56583685368932,0.13
-2.55891151805183,0.131
-2.55198618241434,0.132
-2.54506084677686,0.133
-2.53813551113937,0.134
-2.53121017550188,0.135
-2.52428483986439,0.136
-2.5173595042269,0.137
-2.51043416858941,0.138
-2.50350883295193,0.139
-2.49658349731444,0.14
-2.48965816167695,0.141
-2.48273282603946,0.142
-2.47580749040197,0.143
-2.46888215476449,0.144
-2.461956819127,0.145
-2.45503148348951,0.146
-2.44810614785202,0.147
-2.44118081221453,0.148
-2.43425547657705,0.149
-2.42733014093956,0.15
-2.42040480530207,0.151
-2.41347946966458,0.152
-2.40655413402709,0.153
-2.39962879838961,0.154
-2.39270346275212,0.155
-2.38577812711463,0.156
-2.37885279147714,0.157
-2.37192745583965,0.158
-2.36500212020217,0.159
-2.35807678456468,0.16
-2.35115144892719,0.161
-2.3442261132897,0.162
-2.33730077765221,0.163
-2.33037544201473,0.164
-2.32345010637724,0.165
-2.31652477073975,0.166
-2.30959943510226,0.167
-2.30267409946477,0.168
-2.29574876382729,0.169
-2.2888234281898,0.17
-2.28189809255231,0.171
-2.27497275691482,0.172
-2.26804742127733,0.173
-2.26112208563985,0.174
-2.25419675000236,0.175
-2.24727141436487,0.176
-2.24034607872738,0.177
-2.23342074308989,0.178
-2.22649540745241,0.179
-2.21957007181492,0.18
-2.21264473617743,0.181
-2.20571940053994,0.182
-2.19879406490245,0.183
-2.19186872926496,0.184
-2.18494339362748,0.185
-2.17801805798999,0.186
-2.1710927223525,0.187
-2.16416738671501,0.188
-2.15724205107752,0.189
-2.15031671544004,0.19
-2.14339137980255,0.191
-2.13646604416506,0.192
-2.12954070852757,0.193
-2.12261537289008,0.194
-2.1156900372526,0.195
-2.10876470161511,0.196
-2.10183936597762,0.197
-2.09491403034013,0.198
-2.08798869470264,0.199
-2.08106335906516,0.2
-2.07413802342767,0.201
-2.06721268779018,0.202
-2.06028735215269,0.203
-2.0533620165152,0.204
-2.04643668087772,0.205
-2.03951134524023,0.206
-2.03258600960274,0.207
-2.02566067396525,0.208
-2.01873533832776,0.209
-2.01181000269028,0.21
-2.00488466705279,0.211
-1.9979593314153,0.212
-1.99103399577781,0.213
-1.98410866014032,0.214
-1.97718332450284,0.215
-1.97025798886535,0.216
-1.96333265322786,0.217
-1.95640731759037,0.218
-1.94948198195288,0.219
-1.9425566463154,0.22
-1.93563131067791,0.221
-1.92870597504042,0.222
-1.92178063940293,0.223
-1.91485530376544,0.224
-1.90792996812796,0.225
-1.90100463249047,0.226
-1.89407929685298,0.227
-1.88715396121549,0.228
-1.880228625578,0.229
-1.87330328994052,0.23
-1.86637795430303,0.231
-1.85945261866554,0.232
-1.85252728302805,0.233
-1.84560194739056,0.234
-1.83867661175307,0.235
-1.83175127611559,0.236
-1.8248259404781,0.237
-1.81790060484061,0.238
-1.81097526920312,0.239
-1.80404993356563,0.24
-1.79712459792815,0.241
-1.79019926229066,0.242
-1.78327392665317,0.243
-1.77634859101568,0.244
-1.76942325537819,0.245
-1.76249791974071,0.246
-1.75557258410322,0.247
-1.74864724846573,0.248
-1.74172191282824,0.249
-1.73479657719075,0.25
-1.72787124155327,0.251
-1.72094590591578,0.252
-1.71402057027829,0.253
-1.7070952346408,0.254
-1.70016989900331,0.255
-1.69324456336583,0.256
-1.68631922772834,0.257
-1.67939389209085,0.258
-1.67246855645336,0.259
-1.66554322081587,0.26
-1.65861788517839,0.261
-1.6516925495409,0.262
-1.64476721390341,0.263
-1.63784187826592,0.264
-1.63091654262843,0.265
-1.62399120699095,0.266
-1.61706587135346,0.267
-1.61014053571597,0.268
-1.60321520007848,0.269
-1.59628986444099,0.27
-1.58936452880351,0.271
-1.58243919316602,0.272
-1.57551385752853,0.273
-1.56858852189104,0.274
-1.56166318625355,0.275
-1.55473785061607,0.276
-1.54781251497858,0.277
-1.54088717934109,0.278
-1.5339618437036,0.279
-1.52703650806611,0.28
-1.52011117242862,0.281
-1.51318583679114,0.282
-1.50626050115365,0.283
-1.49933516551616,0.284
-1.49240982987867,0.285
-1.48548449424118,0.286
-1.4785591586037,0.287
-1.47163382296621,0.288
-1.46470848732872,0.289
-1.45778315169123,0.29
-1.45085781605374,0.291
-1.44393248041626,0.292
-1.43700714477877,0.293
-1.43008180914128,0.294
-1.42315647350379,0.295
-1.4162311378663,0.296
-1.40930580222882,0.297
-1.40238046659133,0.298
-1.39545513095384,0.299
-1.38852979531635,0.3
-1.38160445967886,0.301
-1.37467912404138,0.302
-1.36775378840389,0.303
-1.3608284527664,0.304
-1.35390311712891,0.305
-1.34697778149142,0.306
-1.34005244585394,0.307
-1.33312711021645,0.308
-1.32620177457896,0.309
-1.31927643894147,0.31
-1.31235110330398,0.311
-1.3054257676665,0.312
-1.29850043202901,0.313
-1.29157509639152,0.314
-1.28464976075403,0.315
-1.27772442511654,0.316
-1.27079908947906,0.317
-1.26387375384157,0.318
-1.25694841820408,0.319
-1.25002308256659,0.32
-1.2430977469291,0.321
-1.23617241129162,0.322
-1.22924707565413,0.323
-1.22232174001664,0.324
-1.21539640437915,0.325
-1.20847106874166,0.326
-1.20154573310418,0.327
-1.19462039746669,0.328
-1.1876950618292,0.329
-1.18076972619171,0.33
-1.17384439055422,0.331
-1.16691905491673,0.332
-1.15999371927925,0.333
-1.15306838364176,0.334
-1.14614304800427,0.335
-1.13921771236678,0.336
-1.13229237672929,0.337
-1.12536704109181,0.338
-1.11844170545432,0.339
-1.11151636981683,0.34
-1.10459103417934,0.341
-1.09766569854185,0.342
-1.09074036290437,0.343
-1.08381502726688,0.344
-1.07688969162939,0.345
-1.0699643559919,0.346
-1.06303902035441,0.347
-1.05611368471693,0.348
-1.04918834907944,0.349
-1.04226301344195,0.35
-1.03533767780446,0.351
-1.02841234216697,0.352
-1.02148700652949,0.353
-1.014561670892,0.354
-1.00763633525451,0.355
-1.00071099961702,0.356
-0.993785663979534,0.357
-0.986860328342046,0.358
-0.979934992704558,0.359
-0.97300965706707,0.36
-0.966084321429582,0.361
-0.959158985792094,0.362
-0.952233650154606,0.363
-0.945308314517118,0.364
-0.93838297887963,0.365
-0.931457643242142,0.366
-0.924532307604653,0.367
-0.917606971967165,0.368
-0.910681636329677,0.369
-0.903756300692189,0.37
-0.896830965054701,0.371
-0.889905629417213,0.372
-0.882980293779725,0.373
-0.876054958142237,0.374
-0.869129622504749,0.375
-0.862204286867261,0.376
-0.855278951229773,0.377
-0.848353615592285,0.378
-0.841428279954797,0.379
-0.834502944317309,0.38
-0.827577608679821,0.381
-0.820652273042333,0.382
-0.813726937404845,0.383
-0.806801601767357,0.384
-0.799876266129869,0.385
-0.792950930492381,0.386
-0.786025594854893,0.387
-0.779100259217405,0.388
-0.772174923579917,0.389
-0.765249587942428,0.39
-0.75832425230494,0.391
-0.751398916667452,0.392
-0.744473581029964,0.393
-0.737548245392476,0.394
-0.730622909754988,0.395
-0.7236975741175,0.396
-0.716772238480012,0.397
-0.709846902842524,0.398
-0.702921567205036,0.399
-0.695996231567548,0.4
-0.68907089593006,0.401
-0.682145560292572,0.402
-0.675220224655084,0.403
-0.668294889017596,0.404
-0.661369553380108,0.405
-0.65444421774262,0.406
-0.647518882105132,0.407
-0.640593546467644,0.408
-0.633668210830156,0.409
-0.626742875192668,0.41
-0.61981753955518,0.411
-0.612892203917692,0.412
-0.605966868280204,0.413
-0.599041532642716,0.414
-0.592116197005228,0.415
-0.585190861367739,0.416
-0.578265525730251,0.417
-0.571340190092763,0.418
-0.564414854455275,0.419
-0.557489518817787,0.42
-0.550564183180299,0.421
-0.543638847542811,0.422
-0.536713511905323,0.423
-0.529788176267835,0.424
-0.522862840630347,0.425
-0.515937504992859,0.426
-0.509012169355371,0.427
-0.502086833717883,0.428
-0.495161498080395,0.429
-0.488236162442907,0.43
-0.481310826805419,0.431
-0.474385491167931,0.432
-0.467460155530443,0.433
-0.460534819892955,0.434
-0.453609484255467,0.435
-0.446684148617979,0.436
-0.439758812980491,0.437
-0.432833477343003,0.438
-0.425908141705514,0.439
-0.418982806068026,0.44
-0.412057470430538,0.441
-0.40513213479305,0.442
-0.398206799155562,0.443
-0.391281463518074,0.444
-0.384356127880586,0.445
-0.377430792243098,0.446
-0.37050545660561,0.447
-0.363580120968122,0.448
-0.356654785330634,0.449
-0.349729449693146,0.45
-0.342804114055658,0.451
-0.33587877841817,0.452
-0.328953442780682,0.453
-0.322028107143194,0.454
-0.315102771505706,0.455
-0.308177435868218,0.456
-0.30125210023073,0.457
-0.294326764593242,0.458
-0.287401428955754,0.459
-0.280476093318266,0.46
-0.273550757680778,0.461
-0.26662542204329,0.462
-0.259700086405802,0.463
-0.252774750768314,0.464
-0.245849415130825,0.465
-0.238924079493337,0.466
-0.231998743855849,0.467
-0.225073408218361,0.468
-0.218148072580873,0.469
-0.211222736943385,0.47
-0.204297401305897,0.471
-0.197372065668409,0.472
-0.190446730030921,0.473
-0.183521394393433,0.474
-0.176596058755945,0.475
-0.169670723118457,0.476
-0.162745387480969,0.477
-0.155820051843481,0.478
-0.148894716205993,0.479
-0.141969380568505,0.48
-0.135044044931017,0.481
-0.128118709293529,0.482
-0.121193373656041,0.483
-0.114268038018553,0.484
-0.107342702381065,0.485
-0.100417366743577,0.486
-0.0934920311060886,0.487
-0.0865666954686005,0.488
-0.0796413598311125,0.489
-0.0727160241936244,0.49
-0.0657906885561364,0.491
-0.0588653529186483,0.492
-0.0519400172811603,0.493
-0.0450146816436723,0.494
-0.0380893460061842,0.495
-0.0311640103686962,0.496
-0.0242386747312081,0.497
-0.0173133390937201,0.498
-0.0103880034562321,0.499
-0.00346266781874402,0.5
0.00346266781874402,0.501
0.0103880034562321,0.502
0.0173133390937201,0.503
0.0242386747312081,0.504
0.0311640103686962,0.505
0.0380893460061842,0.506
0.0450146816436723,0.507
0.0519400172811603,0.508
0.0588653529186483,0.509
0.0657906885561364,0.51
0.0727160241936244,0.511
0.0796413598311125,0.512
0.0865666954686005,0.513
0.0934920311060886,0.514
0.100417366743577,0.515
0.107342702381065,0.516
0.114268038018553,0.517
0.121193373656041,0.518
0.128118709293529,0.519
0.135044044931017,0.52
0.141969380568505,0.521
0.148894716205993,0.522
0.155820051843481,0.523
0.162745387480969,0.524
0.169670723118457,0.525
0.176596058755945,0.526
0.183521394393433,0.527
0.190446730030921,0.528
0.197372065668409,0.529
0.204297401305897,0.53
0.211222736943385,0.531
0.218148072580873,0.532
0.225073408218361,0.533
0.231998743855849,0.534
0.238924079493337,0.535
0.245849415130825,0.536
0.252774750768314,0.537
0.259700086405802,0.538
0.26662542204329,0.539
0.273550757680778,0.54
0.280476093318266,0.541
0.287401428955754,0.542
0.294326764593242,0.543
0.30125210023073,0.544
0.308177435868218,0.545
0.315102771505706,0.546
0.322028107143194,0.547
0.328953442780682,0.548
0.33587877841817,0.549
0.342804114055658,0.55
0.349729449693146,0.551
0.356654785330634,0.552
0.363580120968122,0.553
0.37050545660561,0.554
0.377430792243098,0.555
0.384356127880586,0.556
0.391281463518074,0.557
0.398206799155562,0.558
0.40513213479305,0.559
0.412057470430538,0.56
0.418982806068026,0.561
0.425908141705514,0.562
0.432833477343003,0.563
0.439758812980491,0.564
0.446684148617979,0.565
0.453609484255467,0.566
0.460534819892955,0.567
0.467460155530443,0.568
0.474385491167931,0.569
0.481310826805419,0.57
0.488236162442907,0.571
0.495161498080395,0.572
0.502086833717883,0.573
0.509012169355371,0.574
0.515937504992859,0.575
0.522862840630347,0.576
0.529788176267835,0.577
0.536713511905323,0.578
0.543638847542811,0.579
0.550564183180299,0.58
0.557489518817787,0.581
0.564414854455275,0.582
0.571340190092763,0.583
0.578265525730251,0.584
0.585190861367739,0.585
0.592116197005228,0.586
0.599041532642716,0.587
0.605966868280204,0.588
0.612892203917692,0.589
0.61981753955518,0.59
0.626742875192668,0.591
0.633668210830156,0.592
0.640593546467644,0.593
0.647518882105132,0.594
0.65444421774262,0.595
0.661369553380108,0.596
0.668294889017596,0.597
0.675220224655084,0.598
0.682145560292572,0.599
0.68907089593006,0.6
0.695996231567548,0.601
0.702921567205036,0.602
0.709846902842524,0.603
0.716772238480012,0.604
0.7236975741175,0.605
0.730622909754988,0.606
0.737548245392476,0.607
0.744473581029964,0.608
0.751398916667452,0.609
0.75832425230494,0.61
0.765249587942428,0.611
0.772174923579917,0.612
0.779100259217405,0.613
0.786025594854893,0.614
0.792950930492381,0.615
0.799876266129869,0.616
0.806801601767357,0.617
0.813726937404845,0.618
0.820652273042333,0.619
0.827577608679821,0.62
0.834502944317309,0.621
0.841428279954797,0.622
0.848353615592285,0.623
0.855278951229773,0.624
0.862204286867261,0.625
0.869129622504749,0.626
0.876054958142237,0.627
0.882980293779725,0.628
0.889905629417213,0.629
0.896830965054701,0.63
0.903756300692189,0.631
0.910681636329677,0.632
0.917606971967165,0.633
0.924532307604653,0.634
0.931457643242142,0.635
0.93838297887963,0.636
0.945308314517118,0.637
0.952233650154606,0.638
0.959158985792094,0.639
0.966084321429582,0.64
0.97300965706707,0.641
0.979934992704558,0.642
0.986860328342046,0.643
0.993785663979534,0.644
1.00071099961702,0.645
1.00763633525451,0.646
1.014561670892,0.647
1.02148700652949,0.648
1.02841234216697,0.649
1.03533767780446,0.65
1.04226301344195,0.651
1.04918834907944,0.652
1.05611368471693,0.653
1.06303902035441,0.654
1.0699643559919,0.655
1.07688969162939,0.656
1.08381502726688,0.657
1.09074036290437,0.658
1.09766569854185,0.659
1.10459103417934,0.66
1.11151636981683,0.661
1.11844170545432,0.662
1.12536704109181,0.663
1.13229237672929,0.664
1.13921771236678,0.665
1.14614304800427,0.666
1.15306838364176,0.667
1.15999371927925,0.668
1.16691905491673,0.669
1.17384439055422,0.67
1.18076972619171,0.671
1.1876950618292,0.672
1.19462039746669,0.673
1.20154573310418,0.674
1.20847106874166,0.675
1.21539640437915,0.676
1.22232174001664,0.677
1.22924707565413,0.678
1.23617241129162,0.679
1.2430977469291,0.68
1.25002308256659,0.681
1.25694841820408,0.682
1.26387375384157,0.683
1.27079908947906,0.684
1.27772442511654,0.685
1.28464976075403,0.686
1.29157509639152,0.687
1.29850043202901,0.688
1.3054257676665,0.689
1.31235110330398,0.69
1.31927643894147,0.691
1.32620177457896,0.692
1.33312711021645,0.693
1.34005244585394,0.694
1.34697778149142,0.695
1.35390311712891,0.696
1.3608284527664,0.697
1.36775378840389,0.698
1.37467912404138,0.699
1.38160445967886,0.7
1.38852979531635,0.701
1.39545513095384,0.702
1.40238046659133,0.703
1.40930580222882,0.704
1.4162311378663,0.705
1.42315647350379,0.706
1.43008180914128,0.707
1.43700714477877,0.708
1.44393248041626,0.709
1.45085781605374,0.71
1.45778315169123,0.711
1.46470848732872,0.712
1.47163382296621,0.713
1.4785591586037,0.714
1.48548449424118,0.715
1.49240982987867,0.716
1.49933516551616,0.717
1.50626050115365,0.718
1.51318583679114,0.719
1.52011117242862,0.72
1.52703650806611,0.721
1.5339618437036,0.722
1.54088717934109,0.723
1.54781251497858,0.724
1.55473785061607,0.725
1.56166318625355,0.726
1.56858852189104,0.727
1.57551385752853,0.728
1.58243919316602,0.729
1.58936452880351,0.73
1.59628986444099,0.731
1.60321520007848,0.732
1.61014053571597,0.733
1.61706587135346,0.734
1.62399120699095,0.735
1.63091654262843,0.736
1.63784187826592,0.737
1.64476721390341,0.738
1.6516925495409,0.739
1.65861788517839,0.74
1.66554322081587,0.741
1.67246855645336,0.742
1.67939389209085,0.743
1.68631922772834,0.744
1.69324456336583,0.745
1.70016989900331,0.746
1.7070952346408,0.747
1.71402057027829,0.748
1.72094590591578,0.749
1.72787124155327,0.75
1.73479657719075,0.751
1.74172191282824,0.752
1.74864724846573,0.753
1.75557258410322,0.754
1.76249791974071,0.755
1.76942325537819,0.756
1.77634859101568,0.757
1.78327392665317,0.758
1.79019926229066,0.759
1.79712459792815,0.76
1.80404993356563,0.761
1.81097526920312,0.762
1.81790060484061,0.763
1.8248259404781,0.764
1.83175127611559,0.765
1.83867661175307,0.766
1.84560194739056,0.767
1.85252728302805,0.768
1.85945261866554,0.769
1.86637795430303,0.77
1.87330328994052,0.771
1.880228625578,0.772
1.88715396121549,0.773
1.89407929685298,0.774
1.90100463249047,0.775
1.90792996812796,0.776
1.91485530376544,0.777
1.92178063940293,0.778
1.92870597504042,0.779
1.93563131067791,0.78
1.9425566463154,0.781
1.94948198195288,0.782
1.95640731759037,0.783
1.96333265322786,0.784
1.97025798886535,0.785
1.97718332450284,0.786
1.98410866014032,0.787
1.99103399577781,0.788
1.9979593314153,0.789
2.00488466705279,0.79
2.01181000269028,0.791
2.01873533832776,0.792
2.02566067396525,0.793
2.03258600960274,0.794
2.03951134524023,0.795
2.04643668087772,0.796
2.0533620165152,0.797
2.06028735215269,0.798
2.06721268779018,0.799
2.07413802342767,0.8
2.08106335906516,0.801
2.08798869470264,0.802
2.09491403034013,0.803
2.10183936597762,0.804
2.10876470161511,0.805
2.1156900372526,0.806
2.12261537289008,0.807
2.12954070852757,0.808
2.13646604416506,0.809
2.14339137980255,0.81
2.15031671544004,0.811
2.15724205107752,0.812
2.16416738671501,0.813
2.1710927223525,0.814
2.17801805798999,0.815
2.18494339362748,0.816
2.19186872926496,0.817
2.19879406490245,0.818
2.20571940053994,0.819
2.21264473617743,0.82
2.21957007181492,0.821
2.22649540745241,0.822
2.23342074308989,0.823
2.24034607872738,0.824
2.24727141436487,0.825
2.25419675000236,0.826
2.26112208563985,0.827
2.26804742127733,0.828
2.27497275691482,0.829
2.28189809255231,0.83
2.2888234281898,0.831
2.29574876382729,0.832
2.30267409946477,0.833
2.30959943510226,0.834
2.31652477073975,0.835
2.32345010637724,0.836
2.33037544201473,0.837
2.33730077765221,0.838
2.3442261132897,0.839
2.35115144892719,0.84
2.35807678456468,0.841
2.36500212020217,0.842
2.37192745583965,0.843
2.37885279147714,0.844
2.38577812711463,0.845
2.39270346275212,0.846
2.39962879838961,0.847
2.40655413402709,0.848
2.41347946966458,0.849
2.42040480530207,0.85
2.42733014093956,0.851
2.43425547657705,0.852
2.44118081221453,0.853
2.44810614785202,0.854
2.45503148348951,0.855
2.461956819127,0.856
2.46888215476449,0.857
2.47580749040197,0.858
2.48273282603946,0.859
2.48965816167695,0.86
2.49658349731444,0.861
2.50350883295193,0.862
2.51043416858941,0.863
2.5173595042269,0.864
2.52428483986439,0.865
2.53121017550188,0.866
2.53813551113937,0.867
2.54506084677686,0.868
2.55198618241434,0.869
2.55891151805183,0.87
2.56583685368932,0.871
2.57276218932681,0.872
2.5796875249643,0.873
2.58661286060178,0.874
2.59353819623927,0.875
2.60046353187676,0.876
2.60738886751425,0.877
2.61431420315174,0.878
2.62123953878922,0.879
2.62816487442671,0.88
2.6350902100642,0.881
2.64201554570169,0.882
2.64894088133918,0.883
2.65586621697666,0.884
2.66279155261415,0.885
2.66971688825164,0.886
2.67664222388913,0.887
2.68356755952662,0.888
2.6904928951641,0.889
2.69741823080159,0.89
2.70434356643908,0.891
2.71126890207657,0.892
2.71819423771406,0.893
2.72511957335154,0.894
2.73204490898903,0.895
2.73897024462652,0.896
2.74589558026401,0.897
2.7528209159015,0.898
2.75974625153898,0.899
2.76667158717647,0.9
2.77359692281396,0.901
2.78052225845145,0.902
2.78744759408894,0.903
2.79437292972642,0.904
2.80129826536391,0.905
2.8082236010014,0.906
2.81514893663889,0.907
2.82207427227638,0.908
2.82899960791386,0.909
2.83592494355135,0.91
2.84285027918884,0.911
2.84977561482633,0.912
2.85670095046382,0.913
2.8636262861013,0.914
2.87055162173879,0.915
2.87747695737628,0.916
2.88440229301377,0.917
2.89132762865126,0.918
2.89825296428875,0.919
2.90517829992623,0.92
2.91210363556372,0.921
2.91902897120121,0.922
2.9259543068387,0.923
2.93287964247619,0.924
2.93980497811367,0.925
2.94673031375116,0.926
2.95365564938865,0.927
2.96058098502614,0.928
2.96750632066363,0.929
2.97443165630111,0.93
2.9813569919386,0.931
2.98828232757609,0.932
2.99520766321358,0.933
3.00213299885107,0.934
3.00905833448855,0.935
3.01598367012604,0.936
3.02290900576353,0.937
3.02983434140102,0.938
3.03675967703851,0.939
3.04368501267599,0.94
3.05061034831348,0.941
3.05753568395097,0.942
3.06446101958846,0.943
3.07138635522595,0.944
3.07831169086343,0.945
3.08523702650092,0.946
3.09216236213841,0.947
3.0990876977759,0.948
3.10601303341339,0.949
3.11293836905087,0.95
3.11986370468836,0.951
3.12678904032585,0.952
3.13371437596334,0.953
3.14063971160083,0.954
3.14756504723831,0.955
3.1544903828758,0.956
3.16141571851329,0.957
3.16834105415078,0.958
3.17526638978827,0.959
3.18219172542576,0.96
3.18911706106324,0.961
3.19604239670073,0.962
3.20296773233822,0.963
3.20989306797571,0.964
3.2168184036132,0.965
3.22374373925068,0.966
3.23066907488817,0.967
3.23759441052566,0.968
3.24451974616315,0.969
3.25144508180064,0.97
3.25837041743812,0.971
3.26529575307561,0.972
3.2722210887131,0.973
3.27914642435059,0.974
3.28607175998808,0.975
3.29299709562556,0.976
3.29992243126305,0.977
3.30684776690054,0.978
3.31377310253803,0.979
3.32069843817552,0.98
3.327623773813,0.981
3.33454910945049,0.982
3.34147444508798,0.983
3.34839978072547,0.984
3.35532511636296,0.985
3.36225045200044,0.986
3.36917578763793,0.987
3.37610112327542,0.988
3.38302645891291,0.989
3.3899517945504,0.99
3.39687713018788,0.991
3.40380246582537,0.992
3.41072780146286,0.993
3.41765313710035,0.994
3.42457847273784,0.995
3.43150380837532,0.996
3.43842914401281,0.997
3.4453544796503,0.998
3.45227981528779,0.999
3.45920515092528,1


==> DATA/unifcdfinfo_BT_3M_fsub.csv <==
A,B
-0.802892827432896,0.001
-0.801285434384982,0.002
-0.799678041337069,0.003
-0.798070648289155,0.004
-0.796463255241241,0.005
-0.794855862193328,0.006
-0.793248469145414,0.007
-0.7916410760975,0.008
-0.790033683049587,0.009
-0.788426290001673,0.01
-0.786818896953759,0.011
-0.785211503905845,0.012
-0.783604110857932,0.013
-0.781996717810018,0.014
-0.780389324762104,0.015
-0.778781931714191,0.016
-0.777174538666277,0.017
-0.775567145618363,0.018
-0.773959752570449,0.019
-0.772352359522536,0.02
-0.770744966474622,0.021
-0.769137573426708,0.022
-0.767530180378795,0.023
-0.765922787330881,0.024
-0.764315394282967,0.025
-0.762708001235054,0.026
-0.76110060818714,0.027
-0.759493215139226,0.028
-0.757885822091312,0.029
-0.756278429043399,0.03
-0.754671035995485,0.031
-0.753063642947571,0.032
-0.751456249899658,0.033
-0.749848856851744,0.034
-0.74824146380383,0.035
-0.746634070755916,0.036
-0.745026677708003,0.037
-0.743419284660089,0.038
-0.741811891612175,0.039
-0.740204498564262,0.04
-0.738597105516348,0.041
-0.736989712468434,0.042
-0.735382319420521,0.043
-0.733774926372607,0.044
-0.732167533324693,0.045
-0.730560140276779,0.046
-0.728952747228866,0.047
-0.727345354180952,0.048
-0.725737961133038,0.049
-0.724130568085125,0.05
-0.722523175037211,0.051
-0.720915781989297,0.052
-0.719308388941383,0.053
-0.71770099589347,0.054
-0.716093602845556,0.055
-0.714486209797642,0.056
-0.712878816749729,0.057
-0.711271423701815,0.058
-0.709664030653901,0.059
-0.708056637605988,0.06
-0.706449244558074,0.061
-0.70484185151016,0.062
-0.703234458462246,0.063
-0.701627065414333,0.064
-0.700019672366419,0.065
-0.698412279318505,0.066
-0.696804886270592,0.067
-0.695197493222678,0.068
-0.693590100174764,0.069
-0.691982707126851,0.07
-0.690375314078937,0.071
-0.688767921031023,0.072
-0.687160527983109,0.073
-0.685553134935196,0.074
-0.683945741887282,0.075
-0.682338348839368,0.076
-0.680730955791455,0.077
-0.679123562743541,0.078
-0.677516169695627,0.079
-0.675908776647713,0.08
-0.6743013835998,0.081
-0.672693990551886,0.082
-0.671086597503972,0.083
-0.669479204456059,0.084
-0.667871811408145,0.085
-0.666264418360231,0.086
-0.664657025312318,0.087
-0.663049632264404,0.088
-0.66144223921649,0.089
-0.659834846168576,0.09
-0.658227453120663,0.091
-0.656620060072749,0.092
-0.655012667024835,0.093
-0.653405273976921,0.094
-0.651797880929008,0.095
-0.650190487881094,0.096
-0.64858309483318,0.097
-0.646975701785267,0.098
-0.645368308737353,0.099
-0.643760915689439,0.1
-0.642153522641526,0.101
-0.640546129593612,0.102
-0.638938736545698,0.103
-0.637331343497785,0.104
-0.635723950449871,0.105
-0.634116557401957,0.106
-0.632509164354043,0.107
-0.63090177130613,0.108
-0.629294378258216,0.109
-0.627686985210302,0.11
-0.626079592162389,0.111
-0.624472199114475,0.112
-0.622864806066561,0.113
-0.621257413018647,0.114
-0.619650019970734,0.115
-0.61804262692282,0.116
-0.616435233874906,0.117
-0.614827840826993,0.118
-0.613220447779079,0.119
-0.611613054731165,0.12
-0.610005661683251,0.121
-0.608398268635338,0.122
-0.606790875587424,0.123
-0.60518348253951,0.124
-0.603576089491597,0.125
-0.601968696443683,0.126
-0.600361303395769,0.127
-0.598753910347856,0.128
-0.597146517299942,0.129
-0.595539124252028,0.13
-0.593931731204114,0.131
-0.592324338156201,0.132
-0.590716945108287,0.133
-0.589109552060373,0.134
-0.58750215901246,0.135
-0.585894765964546,0.136
-0.584287372916632,0.137
-0.582679979868718,0.138
-0.581072586820805,0.139
-0.579465193772891,0.14
-0.577857800724977,0.141
-0.576250407677064,0.142
-0.57464301462915,0.143
-0.573035621581236,0.144
-0.571428228533323,0.145
-0.569820835485409,0.146
-0.568213442437495,0.147
-0.566606049389581,0.148
-0.564998656341668,0.149
-0.563391263293754,0.15
-0.56178387024584,0.151
-0.560176477197927,0.152
-0.558569084150013,0.153
-0.556961691102099,0.154
-0.555354298054185,0.155
-0.553746905006272,0.156
-0.552139511958358,0.157
-0.550532118910444,0.158
-0.548924725862531,0.159
-0.547317332814617,0.16
-0.545709939766703,0.161
-0.54410254671879,0.162
-0.542495153670876,0.163
-0.540887760622962,0.164
-0.539280367575048,0.165
-0.537672974527135,0.166
-0.536065581479221,0.167
-0.534458188431307,0.168
-0.532850795383394,0.169
-0.53124340233548,0.17
-0.529636009287566,0.171
-0.528028616239652,0.172
-0.526421223191739,0.173
-0.524813830143825,0.174
-0.523206437095911,0.175
-0.521599044047998,0.176
-0.519991651000084,0.177
-0.51838425795217,0.178
-0.516776864904257,0.179
-0.515169471856343,0.18
-0.513562078808429,0.181
-0.511954685760515,0.182
-0.510347292712602,0.183
-0.508739899664688,0.184
-0.507132506616774,0.185
-0.505525113568861,0.186
-0.503917720520947,0.187
-0.502310327473033,0.188
-0.500702934425119,0.189
-0.499095541377206,0.19
-0.497488148329292,0.191
-0.495880755281378,0.192
-0.494273362233465,0.193
-0.492665969185551,0.194
-0.491058576137637,0.195
-0.489451183089724,0.196
-0.48784379004181,0.197
-0.486236396993896,0.198
-0.484629003945982,0.199
-0.483021610898069,0.2
-0.481414217850155,0.201
-0.479806824802241,0.202
-0.478199431754328,0.203
-0.476592038706414,0.204
-0.4749846456585,0.205
-0.473377252610586,0.206
-0.471769859562673,0.207
-0.470162466514759,0.208
-0.468555073466845,0.209
-0.466947680418932,0.21
-0.465340287371018,0.211
-0.463732894323104,0.212
-0.462125501275191,0.213
-0.460518108227277,0.214
-0.458910715179363,0.215
-0.457303322131449,0.216
-0.455695929083536,0.217
-0.454088536035622,0.218
-0.452481142987708,0.219
-0.450873749939795,0.22
-0.449266356891881,0.221
-0.447658963843967,0.222
-0.446051570796053,0.223
-0.44444417774814,0.224
-0.442836784700226,0.225
-0.441229391652312,0.226
-0.439621998604399,0.227
-0.438014605556485,0.228
-0.436407212508571,0.229
-0.434799819460657,0.23
-0.433192426412744,0.231
-0.43158503336483,0.232
-0.429977640316916,0.233
-0.428370247269003,0.234
-0.426762854221089,0.235
-0.425155461173175,0.236
-0.423548068125262,0.237
-0.421940675077348,0.238
-0.420333282029434,0.239
-0.41872588898152,0.24
-0.417118495933607,0.241
-0.415511102885693,0.242
-0.413903709837779,0.243
-0.412296316789866,0.244
-0.410688923741952,0.245
-0.409081530694038,0.246
-0.407474137646125,0.247
-0.405866744598211,0.248
-0.404259351550297,0.249
-0.402651958502383,0.25
-0.40104456545447,0.251
-0.399437172406556,0.252
-0.397829779358642,0.253
-0.396222386310729,0.254
-0.394614993262815,0.255
-0.393007600214901,0.256
-0.391400207166987,0.257
-0.389792814119074,0.258
-0.38818542107116,0.259
-0.386578028023246,0.26
-0.384970634975333,0.261
-0.383363241927419,0.262
-0.381755848879505,0.263
-0.380148455831592,0.264
-0.378541062783678,0.265
-0.376933669735764,0.266
-0.37532627668785,0.267
-0.373718883639937,0.268
-0.372111490592023,0.269
-0.370504097544109,0.27
-0.368896704496196,0.271
-0.367289311448282,0.272
-0.365681918400368,0.273
-0.364074525352454,0.274
-0.362467132304541,0.275
-0.360859739256627,0.276
-0.359252346208713,0.277
-0.3576449531608,0.278
-0.356037560112886,0.279
-0.354430167064972,0.28
-0.352822774017058,0.281
-0.351215380969145,0.282
-0.349607987921231,0.283
-0.348000594873317,0.284
-0.346393201825404,0.285
-0.34478580877749,0.286
-0.343178415729576,0.287
-0.341571022681663,0.288
-0.339963629633749,0.289
-0.338356236585835,0.29
-0.336748843537921,0.291
-0.335141450490008,0.292
-0.333534057442094,0.293
-0.33192666439418,0.294
-0.330319271346267,0.295
-0.328711878298353,0.296
-0.327104485250439,0.297
-0.325497092202525,0.298
-0.323889699154612,0.299
-0.322282306106698,0.3
-0.320674913058784,0.301
-0.319067520010871,0.302
-0.317460126962957,0.303
-0.315852733915043,0.304
-0.31424534086713,0.305
-0.312637947819216,0.306
-0.311030554771302,0.307
-0.309423161723388,0.308
-0.307815768675475,0.309
-0.306208375627561,0.31
-0.304600982579647,0.311
-0.302993589531734,0.312
-0.30138619648382,0.313
-0.299778803435906,0.314
-0.298171410387992,0.315
-0.296564017340079,0.316
-0.294956624292165,0.317
-0.293349231244251,0.318
-0.291741838196338,0.319
-0.290134445148424,0.32
-0.28852705210051,0.321
-0.286919659052597,0.322
-0.285312266004683,0.323
-0.283704872956769,0.324
-0.282097479908855,0.325
-0.280490086860942,0.326
-0.278882693813028,0.327
-0.277275300765114,0.328
-0.275667907717201,0.329
-0.274060514669287,0.33
-0.272453121621373,0.331
-0.27084572857346,0.332
-0.269238335525546,0.333
-0.267630942477632,0.334
-0.266023549429718,0.335
-0.264416156381805,0.336
-0.262808763333891,0.337
-0.261201370285977,0.338
-0.259593977238064,0.339
-0.25798658419015,0.34
-0.256379191142236,0.341
-0.254771798094322,0.342
-0.253164405046409,0.343
-0.251557011998495,0.344
-0.249949618950581,0.345
-0.248342225902668,0.346
-0.246734832854754,0.347
-0.24512743980684,0.348
-0.243520046758926,0.349
-0.241912653711013,0.35
-0.240305260663099,0.351
-0.238697867615185,0.352
-0.237090474567272,0.353
-0.235483081519358,0.354
-0.233875688471444,0.355
-0.232268295423531,0.356
-0.230660902375617,0.357
-0.229053509327703,0.358
-0.227446116279789,0.359
-0.225838723231876,0.36
-0.224231330183962,0.361
-0.222623937136048,0.362
-0.221016544088135,0.363
-0.219409151040221,0.364
-0.217801757992307,0.365
-0.216194364944393,0.366
-0.21458697189648,0.367
-0.212979578848566,0.368
-0.211372185800652,0.369
-0.209764792752739,0.37
-0.208157399704825,0.371
-0.206550006656911,0.372
-0.204942613608998,0.373
-0.203335220561084,0.374
-0.20172782751317,0.375
-0.200120434465256,0.376
-0.198513041417343,0.377
-0.196905648369429,0.378
-0.195298255321515,0.379
-0.193690862273602,0.38
-0.192083469225688,0.381
-0.190476076177774,0.382
-0.18886868312986,0.383
-0.187261290081947,0.384
-0.185653897034033,0.385
-0.184046503986119,0.386
-0.182439110938206,0.387
-0.180831717890292,0.388
-0.179224324842378,0.389
-0.177616931794465,0.39
-0.176009538746551,0.391
-0.174402145698637,0.392
-0.172794752650723,0.393
-0.17118735960281,0.394
-0.169579966554896,0.395
-0.167972573506982,0.396
-0.166365180459069,0.397
-0.164757787411155,0.398
-0.163150394363241,0.399
-0.161543001315327,0.4
-0.159935608267414,0.401
-0.1583282152195,0.402
-0.156720822171586,0.403
-0.155113429123673,0.404
-0.153506036075759,0.405
-0.151898643027845,0.406
-0.150291249979932,0.407
-0.148683856932018,0.408
-0.147076463884104,0.409
-0.14546907083619,0.41
-0.143861677788277,0.411
-0.142254284740363,0.412
-0.140646891692449,0.413
-0.139039498644536,0.414
-0.137432105596622,0.415
-0.135824712548708,0.416
-0.134217319500794,0.417
-0.132609926452881,0.418
-0.131002533404967,0.419
-0.129395140357053,0.42
-0.12778774730914,0.421
-0.126180354261226,0.422
-0.124572961213312,0.423
-0.122965568165399,0.424
-0.121358175117485,0.425
-0.119750782069571,0.426
-0.118143389021657,0.427
-0.116535995973744,0.428
-0.11492860292583,0.429
-0.113321209877916,0.43
-0.111713816830003,0.431
-0.110106423782089,0.432
-0.108499030734175,0.433
-0.106891637686261,0.434
-0.105284244638348,0.435
-0.103676851590434,0.436
-0.10206945854252,0.437
-0.100462065494607,0.438
-0.0988546724466929,0.439
-0.0972472793987792,0.44
-0.0956398863508655,0.441
-0.0940324933029518,0.442
-0.0924251002550381,0.443
-0.0908177072071244,0.444
-0.0892103141592107,0.445
-0.087602921111297,0.446
-0.0859955280633833,0.447
-0.0843881350154696,0.448
-0.0827807419675559,0.449
-0.0811733489196422,0.45
-0.0795659558717284,0.451
-0.0779585628238147,0.452
-0.076351169775901,0.453
-0.0747437767279873,0.454
-0.0731363836800736,0.455
-0.0715289906321599,0.456
-0.0699215975842462,0.457
-0.0683142045363325,0.458
-0.0667068114884188,0.459
-0.0650994184405051,0.46
-0.0634920253925914,0.461
-0.0618846323446777,0.462
-0.060277239296764,0.463
-0.0586698462488503,0.464
-0.0570624532009366,0.465
-0.0554550601530229,0.466
-0.0538476671051092,0.467
-0.0522402740571954,0.468
-0.0506328810092817,0.469
-0.049025487961368,0.47
-0.0474180949134543,0.471
-0.0458107018655406,0.472
-0.0442033088176269,0.473
-0.0425959157697132,0.474
-0.0409885227217995,0.475
-0.0393811296738858,0.476
-0.0377737366259721,0.477
-0.0361663435780584,0.478
-0.0345589505301447,0.479
-0.032951557482231,0.48
-0.0313441644343173,0.481
-0.0297367713864036,0.482
-0.0281293783384899,0.483
-0.0265219852905762,0.484
-0.0249145922426624,0.485
-0.0233071991947487,0.486
-0.021699806146835,0.487
-0.0200924130989213,0.488
-0.0184850200510076,0.489
-0.0168776270030939,0.49
-0.0152702339551802,0.491
-0.0136628409072665,0.492
-0.0120554478593528,0.493
-0.0104480548114391,0.494
-0.00884066176352538,0.495
-0.00723326871561168,0.496
-0.00562587566769797,0.497
-0.00401848261978427,0.498
-0.00241108957187056,0.499
-0.000803696523956853,0.5
0.000803696523956853,0.501
0.00241108957187056,0.502
0.00401848261978427,0.503
0.00562587566769797,0.504
0.00723326871561168,0.505
0.00884066176352538,0.506
0.0104480548114391,0.507
0.0120554478593528,0.508
0.0136628409072665,0.509
0.0152702339551802,0.51
0.0168776270030939,0.511
0.0184850200510076,0.512
0.0200924130989213,0.513
0.021699806146835,0.514
0.0233071991947487,0.515
0.0249145922426624,0.516
0.0265219852905762,0.517
0.0281293783384899,0.518
0.0297367713864036,0.519
0.0313441644343173,0.52
0.032951557482231,0.521
0.0345589505301447,0.522
0.0361663435780584,0.523
0.0377737366259721,0.524
0.0393811296738858,0.525
0.0409885227217995,0.526
0.0425959157697132,0.527
0.0442033088176269,0.528
0.0458107018655406,0.529
0.0474180949134543,0.53
0.049025487961368,0.531
0.0506328810092817,0.532
0.0522402740571954,0.533
0.0538476671051092,0.534
0.0554550601530229,0.535
0.0570624532009366,0.536
0.0586698462488503,0.537
0.060277239296764,0.538
0.0618846323446777,0.539
0.0634920253925914,0.54
0.0650994184405051,0.541
0.0667068114884188,0.542
0.0683142045363325,0.543
0.0699215975842462,0.544
0.0715289906321599,0.545
0.0731363836800736,0.546
0.0747437767279873,0.547
0.076351169775901,0.548
0.0779585628238147,0.549
0.0795659558717284,0.55
0.0811733489196422,0.551
0.0827807419675559,0.552
0.0843881350154696,0.553
0.0859955280633833,0.554
0.087602921111297,0.555
0.0892103141592107,0.556
0.0908177072071244,0.557
0.0924251002550381,0.558
0.0940324933029518,0.559
0.0956398863508655,0.56
0.0972472793987792,0.561
0.0988546724466929,0.562
0.100462065494607,0.563
0.10206945854252,0.564
0.103676851590434,0.565
0.105284244638348,0.566
0.106891637686261,0.567
0.108499030734175,0.568
0.110106423782089,0.569
0.111713816830003,0.57
0.113321209877916,0.571
0.11492860292583,0.572
0.116535995973744,0.573
0.118143389021657,0.574
0.119750782069571,0.575
0.121358175117485,0.576
0.122965568165399,0.577
0.124572961213312,0.578
0.126180354261226,0.579
0.12778774730914,0.58
0.129395140357053,0.581
0.131002533404967,0.582
0.132609926452881,0.583
0.134217319500794,0.584
0.135824712548708,0.585
0.137432105596622,0.586
0.139039498644536,0.587
0.140646891692449,0.588
0.142254284740363,0.589
0.143861677788277,0.59
0.14546907083619,0.591
0.147076463884104,0.592
0.148683856932018,0.593
0.150291249979932,0.594
0.151898643027845,0.595
0.153506036075759,0.596
0.155113429123673,0.597
0.156720822171586,0.598
0.1583282152195,0.599
0.159935608267414,0.6
0.161543001315327,0.601
0.163150394363241,0.602
0.164757787411155,0.603
0.166365180459069,0.604
0.167972573506982,0.605
0.169579966554896,0.606
0.17118735960281,0.607
0.172794752650723,0.608
0.174402145698637,0.609
0.176009538746551,0.61
0.177616931794465,0.611
0.179224324842378,0.612
0.180831717890292,0.613
0.182439110938206,0.614
0.184046503986119,0.615
0.185653897034033,0.616
0.187261290081947,0.617
0.18886868312986,0.618
0.190476076177774,0.619
0.192083469225688,0.62
0.193690862273602,0.621
0.195298255321515,0.622
0.196905648369429,0.623
0.198513041417343,0.624
0.200120434465256,0.625
0.20172782751317,0.626
0.203335220561084,0.627
0.204942613608998,0.628
0.206550006656911,0.629
0.208157399704825,0.63
0.209764792752739,0.631
0.211372185800652,0.632
0.212979578848566,0.633
0.21458697189648,0.634
0.216194364944393,0.635
0.217801757992307,0.636
0.219409151040221,0.637
0.221016544088135,0.638
0.222623937136048,0.639
0.224231330183962,0.64
0.225838723231876,0.641
0.227446116279789,0.642
0.229053509327703,0.643
0.230660902375617,0.644
0.232268295423531,0.645
0.233875688471444,0.646
0.235483081519358,0.647
0.237090474567272,0.648
0.238697867615185,0.649
0.240305260663099,0.65
0.241912653711013,0.651
0.243520046758926,0.652
0.24512743980684,0.653
0.246734832854754,0.654
0.248342225902668,0.655
0.249949618950581,0.656
0.251557011998495,0.657
0.253164405046409,0.658
0.254771798094322,0.659
0.256379191142236,0.66
0.25798658419015,0.661
0.259593977238064,0.662
0.261201370285977,0.663
0.262808763333891,0.664
0.264416156381805,0.665
0.266023549429718,0.666
0.267630942477632,0.667
0.269238335525546,0.668
0.27084572857346,0.669
0.272453121621373,0.67
0.274060514669287,0.671
0.275667907717201,0.672
0.277275300765114,0.673
0.278882693813028,0.674
0.280490086860942,0.675
0.282097479908855,0.676
0.283704872956769,0.677
0.285312266004683,0.678
0.286919659052597,0.679
0.28852705210051,0.68
0.290134445148424,0.681
0.291741838196338,0.682
0.293349231244251,0.683
0.294956624292165,0.684
0.296564017340079,0.685
0.298171410387992,0.686
0.299778803435906,0.687
0.30138619648382,0.688
0.302993589531734,0.689
0.304600982579647,0.69
0.306208375627561,0.691
0.307815768675475,0.692
0.309423161723388,0.693
0.311030554771302,0.694
0.312637947819216,0.695
0.31424534086713,0.696
0.315852733915043,0.697
0.317460126962957,0.698
0.319067520010871,0.699
0.320674913058784,0.7
0.322282306106698,0.701
0.323889699154612,0.702
0.325497092202525,0.703
0.327104485250439,0.704
0.328711878298353,0.705
0.330319271346267,0.706
0.33192666439418,0.707
0.333534057442094,0.708
0.335141450490008,0.709
0.336748843537921,0.71
0.338356236585835,0.711
0.339963629633749,0.712
0.341571022681663,0.713
0.343178415729576,0.714
0.34478580877749,0.715
0.346393201825404,0.716
0.348000594873317,0.717
0.349607987921231,0.718
0.351215380969145,0.719
0.352822774017058,0.72
0.354430167064972,0.721
0.356037560112886,0.722
0.3576449531608,0.723
0.359252346208713,0.724
0.360859739256627,0.725
0.362467132304541,0.726
0.364074525352454,0.727
0.365681918400368,0.728
0.367289311448282,0.729
0.368896704496196,0.73
0.370504097544109,0.731
0.372111490592023,0.732
0.373718883639937,0.733
0.37532627668785,0.734
0.376933669735764,0.735
0.378541062783678,0.736
0.380148455831592,0.737
0.381755848879505,0.738
0.383363241927419,0.739
0.384970634975333,0.74
0.386578028023246,0.741
0.38818542107116,0.742
0.389792814119074,0.743
0.391400207166987,0.744
0.393007600214901,0.745
0.394614993262815,0.746
0.396222386310729,0.747
0.397829779358642,0.748
0.399437172406556,0.749
0.40104456545447,0.75
0.402651958502383,0.751
0.404259351550297,0.752
0.405866744598211,0.753
0.407474137646125,0.754
0.409081530694038,0.755
0.410688923741952,0.756
0.412296316789866,0.757
0.413903709837779,0.758
0.415511102885693,0.759
0.417118495933607,0.76
0.41872588898152,0.761
0.420333282029434,0.762
0.421940675077348,0.763
0.423548068125262,0.764
0.425155461173175,0.765
0.426762854221089,0.766
0.428370247269003,0.767
0.429977640316916,0.768
0.43158503336483,0.769
0.433192426412744,0.77
0.434799819460657,0.771
0.436407212508571,0.772
0.438014605556485,0.773
0.439621998604399,0.774
0.441229391652312,0.775
0.442836784700226,0.776
0.44444417774814,0.777
0.446051570796053,0.778
0.447658963843967,0.779
0.449266356891881,0.78
0.450873749939795,0.781
0.452481142987708,0.782
0.454088536035622,0.783
0.455695929083536,0.784
0.457303322131449,0.785
0.458910715179363,0.786
0.460518108227277,0.787
0.462125501275191,0.788
0.463732894323104,0.789
0.465340287371018,0.79
0.466947680418932,0.791
0.468555073466845,0.792
0.470162466514759,0.793
0.471769859562673,0.794
0.473377252610586,0.795
0.4749846456585,0.796
0.476592038706414,0.797
0.478199431754328,0.798
0.479806824802241,0.799
0.481414217850155,0.8
0.483021610898069,0.801
0.484629003945982,0.802
0.486236396993896,0.803
0.48784379004181,0.804
0.489451183089724,0.805
0.491058576137637,0.806
0.492665969185551,0.807
0.494273362233465,0.808
0.495880755281378,0.809
0.497488148329292,0.81
0.499095541377206,0.811
0.500702934425119,0.812
0.502310327473033,0.813
0.503917720520947,0.814
0.505525113568861,0.815
0.507132506616774,0.816
0.508739899664688,0.817
0.510347292712602,0.818
0.511954685760515,0.819
0.513562078808429,0.82
0.515169471856343,0.821
0.516776864904257,0.822
0.51838425795217,0.823
0.519991651000084,0.824
0.521599044047998,0.825
0.523206437095911,0.826
0.524813830143825,0.827
0.526421223191739,0.828
0.528028616239652,0.829
0.529636009287566,0.83
0.53124340233548,0.831
0.532850795383394,0.832
0.534458188431307,0.833
0.536065581479221,0.834
0.537672974527135,0.835
0.539280367575048,0.836
0.540887760622962,0.837
0.542495153670876,0.838
0.54410254671879,0.839
0.545709939766703,0.84
0.547317332814617,0.841
0.548924725862531,0.842
0.550532118910444,0.843
0.552139511958358,0.844
0.553746905006272,0.845
0.555354298054185,0.846
0.556961691102099,0.847
0.558569084150013,0.848
0.560176477197927,0.849
0.56178387024584,0.85
0.563391263293754,0.851
0.564998656341668,0.852
0.566606049389581,0.853
0.568213442437495,0.854
0.569820835485409,0.855
0.571428228533323,0.856
0.573035621581236,0.857
0.57464301462915,0.858
0.576250407677064,0.859
0.577857800724977,0.86
0.579465193772891,0.861
0.581072586820805,0.862
0.582679979868718,0.863
0.584287372916632,0.864
0.585894765964546,0.865
0.58750215901246,0.866
0.589109552060373,0.867
0.590716945108287,0.868
0.592324338156201,0.869
0.593931731204114,0.87
0.595539124252028,0.871
0.597146517299942,0.872
0.598753910347856,0.873
0.600361303395769,0.874
0.601968696443683,0.875
0.603576089491597,0.876
0.60518348253951,0.877
0.606790875587424,0.878
0.608398268635338,0.879
0.610005661683251,0.88
0.611613054731165,0.881
0.613220447779079,0.882
0.614827840826993,0.883
0.616435233874906,0.884
0.61804262692282,0.885
0.619650019970734,0.886
0.621257413018647,0.887
0.622864806066561,0.888
0.624472199114475,0.889
0.626079592162389,0.89
0.627686985210302,0.891
0.629294378258216,0.892
0.63090177130613,0.893
0.632509164354043,0.894
0.634116557401957,0.895
0.635723950449871,0.896
0.637331343497785,0.897
0.638938736545698,0.898
0.640546129593612,0.899
0.642153522641526,0.9
0.643760915689439,0.901
0.645368308737353,0.902
0.646975701785267,0.903
0.64858309483318,0.904
0.650190487881094,0.905
0.651797880929008,0.906
0.653405273976921,0.907
0.655012667024835,0.908
0.656620060072749,0.909
0.658227453120663,0.91
0.659834846168576,0.911
0.66144223921649,0.912
0.663049632264404,0.913
0.664657025312318,0.914
0.666264418360231,0.915
0.667871811408145,0.916
0.669479204456059,0.917
0.671086597503972,0.918
0.672693990551886,0.919
0.6743013835998,0.92
0.675908776647713,0.921
0.677516169695627,0.922
0.679123562743541,0.923
0.680730955791455,0.924
0.682338348839368,0.925
0.683945741887282,0.926
0.685553134935196,0.927
0.687160527983109,0.928
0.688767921031023,0.929
0.690375314078937,0.93
0.691982707126851,0.931
0.693590100174764,0.932
0.695197493222678,0.933
0.696804886270592,0.934
0.698412279318505,0.935
0.700019672366419,0.936
0.701627065414333,0.937
0.703234458462246,0.938
0.70484185151016,0.939
0.706449244558074,0.94
0.708056637605988,0.941
0.709664030653901,0.942
0.711271423701815,0.943
0.712878816749729,0.944
0.714486209797642,0.945
0.716093602845556,0.946
0.71770099589347,0.947
0.719308388941383,0.948
0.720915781989297,0.949
0.722523175037211,0.95
0.724130568085125,0.951
0.725737961133038,0.952
0.727345354180952,0.953
0.728952747228866,0.954
0.730560140276779,0.955
0.732167533324693,0.956
0.733774926372607,0.957
0.735382319420521,0.958
0.736989712468434,0.959
0.738597105516348,0.96
0.740204498564262,0.961
0.741811891612175,0.962
0.743419284660089,0.963
0.745026677708003,0.964
0.746634070755916,0.965
0.74824146380383,0.966
0.749848856851744,0.967
0.751456249899658,0.968
0.753063642947571,0.969
0.754671035995485,0.97
0.756278429043399,0.971
0.757885822091312,0.972
0.759493215139226,0.973
0.76110060818714,0.974
0.762708001235054,0.975
0.764315394282967,0.976
0.765922787330881,0.977
0.767530180378795,0.978
0.769137573426708,0.979
0.770744966474622,0.98
0.772352359522536,0.981
0.773959752570449,0.982
0.775567145618363,0.983
0.777174538666277,0.984
0.778781931714191,0.985
0.780389324762104,0.986
0.781996717810018,0.987
0.783604110857932,0.988
0.785211503905845,0.989
0.786818896953759,0.99
0.788426290001673,0.991
0.790033683049587,0.992
0.7916410760975,0.993
0.793248469145414,0.994
0.794855862193328,0.995
0.796463255241241,0.996
0.798070648289155,0.997
0.799678041337069,0.998
0.801285434384982,0.999
0.802892827432896,1


==> DATA/unifcdfinfo_BT_4M.csv <==
A,B
-13.8876430101608,0.01
-13.6070845655111,0.02
-13.3265261208614,0.03
-13.0459676762116,0.04
-12.7654092315619,0.05
-12.4848507869122,0.06
-12.2042923422625,0.07
-11.9237338976128,0.08
-11.6431754529631,0.09
-11.3626170083134,0.1
-11.0820585636637,0.11
-10.8015001190139,0.12
-10.5209416743642,0.13
-10.2403832297145,0.14
-9.9598247850648,0.15
-9.67926634041509,0.16
-9.39870789576537,0.17
-9.11814945111566,0.18
-8.83759100646595,0.19
-8.55703256181624,0.2
-8.27647411716652,0.21
-7.99591567251681,0.22
-7.7153572278671,0.23
-7.43479878321739,0.24
-7.15424033856767,0.25
-6.87368189391796,0.26
-6.59312344926825,0.27
-6.31256500461854,0.28
-6.03200655996882,0.29
-5.75144811531911,0.3
-5.4708896706694,0.31
-5.19033122601969,0.32
-4.90977278136997,0.33
-4.62921433672026,0.34
-4.34865589207055,0.35
-4.06809744742083,0.36
-3.78753900277112,0.37
-3.50698055812141,0.38
-3.2264221134717,0.39
-2.94586366882198,0.4
-2.66530522417227,0.41
-2.38474677952256,0.42
-2.10418833487285,0.43
-1.82362989022313,0.44
-1.54307144557342,0.45
-1.26251300092371,0.46
-0.981954556273994,0.47
-0.701396111624282,0.48
-0.420837666974569,0.49
-0.140279222324856,0.5
0.140279222324856,0.51
0.420837666974569,0.52
0.701396111624282,0.53
0.981954556273994,0.54
1.26251300092371,0.55
1.54307144557342,0.56
1.82362989022313,0.57
2.10418833487285,0.58
2.38474677952256,0.59
2.66530522417227,0.6
2.94586366882198,0.61
3.2264221134717,0.62
3.50698055812141,0.63
3.78753900277112,0.64
4.06809744742083,0.65
4.34865589207055,0.66
4.62921433672026,0.67
4.90977278136997,0.68
5.19033122601969,0.69
5.4708896706694,0.7
5.75144811531911,0.71
6.03200655996882,0.72
6.31256500461854,0.73
6.59312344926825,0.74
6.87368189391796,0.75
7.15424033856767,0.76
7.43479878321739,0.77
7.7153572278671,0.78
7.99591567251681,0.79
8.27647411716652,0.8
8.55703256181624,0.81
8.83759100646595,0.82
9.11814945111566,0.83
9.39870789576537,0.84
9.67926634041509,0.85
9.9598247850648,0.86
10.2403832297145,0.87
10.5209416743642,0.88
10.8015001190139,0.89
11.0820585636637,0.9
11.3626170083134,0.91
11.6431754529631,0.92
11.9237338976128,0.93
12.2042923422625,0.94
12.4848507869122,0.95
12.7654092315619,0.96
13.0459676762116,0.97
13.3265261208614,0.98
13.6070845655111,0.99
13.8876430101608,1


==> DATA/unifcdfinfo_BT_M.csv <==
A,B
-1548.43277284972,0.01
-1517.15130269114,0.02
-1485.86983253256,0.03
-1454.58836237398,0.04
-1423.3068922154,0.05
-1392.02542205682,0.06
-1360.74395189824,0.07
-1329.46248173966,0.08
-1298.18101158107,0.09
-1266.89954142249,0.1
-1235.61807126391,0.11
-1204.33660110533,0.12
-1173.05513094675,0.13
-1141.77366078817,0.14
-1110.49219062959,0.15
-1079.21072047101,0.16
-1047.92925031243,0.17
-1016.64778015385,0.18
-985.366309995274,0.19
-954.084839836694,0.2
-922.803369678113,0.21
-891.521899519533,0.22
-860.240429360953,0.23
-828.958959202373,0.24
-797.677489043793,0.25
-766.396018885213,0.26
-735.114548726633,0.27
-703.833078568053,0.28
-672.551608409472,0.29
-641.270138250892,0.3
-609.988668092312,0.31
-578.707197933732,0.32
-547.425727775152,0.33
-516.144257616572,0.34
-484.862787457992,0.35
-453.581317299412,0.36
-422.299847140832,0.37
-391.018376982251,0.38
-359.736906823671,0.39
-328.455436665091,0.4
-297.173966506511,0.41
-265.892496347931,0.42
-234.611026189351,0.43
-203.329556030771,0.44
-172.048085872191,0.45
-140.766615713611,0.46
-109.48514555503,0.47
-78.2036753964503,0.48
-46.9222052378702,0.49
-15.6407350792901,0.5
15.6407350792901,0.51
46.9222052378702,0.52
78.2036753964503,0.53
109.48514555503,0.54
140.766615713611,0.55
172.048085872191,0.56
203.329556030771,0.57
234.611026189351,0.58
265.892496347931,0.59
297.173966506511,0.6
328.455436665091,0.61
359.736906823671,0.62
391.018376982251,0.63
422.299847140832,0.64
453.581317299412,0.65
484.862787457992,0.66
516.144257616572,0.67
547.425727775152,0.68
578.707197933732,0.69
609.988668092312,0.7
641.270138250892,0.71
672.551608409472,0.72
703.833078568053,0.73
735.114548726633,0.74
766.396018885213,0.75
797.677489043793,0.76
828.958959202373,0.77
860.240429360953,0.78
891.521899519533,0.79
922.803369678113,0.8
954.084839836694,0.81
985.366309995274,0.82
1016.64778015385,0.83
1047.92925031243,0.84
1079.21072047101,0.85
1110.49219062959,0.86
1141.77366078817,0.87
1173.05513094675,0.88
1204.33660110533,0.89
1235.61807126391,0.9
1266.89954142249,0.91
1298.18101158107,0.92
1329.46248173966,0.93
1360.74395189824,0.94
1392.02542205682,0.95
1423.3068922154,0.96
1454.58836237398,0.97
1485.86983253256,0.98
1517.15130269114,0.99
1548.43277284972,1


==> figures/mse_info.csv <==
A,B,C,D,E
1,0.00963790910916293,0.0795206494325542,0.077409477277289,0.00963790910916296
2,0.00963790910916293,0.052048570141225,0.0265808011511955,0.00963790910916296
3,0.00963790910916293,0.0413812672485844,0.0138736321196714,0.00963790910916296
4,0.00963790910916293,0.0277749808273754,0.0106968398617904,0.00963790910916296
5,0.00963790910916293,0.0164130271285944,0.00990264179731984,0.00963790910916296
6,0.00963790910916293,0.0115724029486094,0.00970409228120226,0.00963790910916296
7,0.00963790910916293,0.0101393810739753,0.00965445490217283,0.00963790910916296
8,0.00963790910916293,0.00976444509524311,0.0096420455574156,0.00963790910916296
9,0.00963790910916293,0.00966961696567438,0.00963894322122616,0.00963790910916296
10,0.00963790910916293,0.00964584070314962,0.00963816763717893,0.00963790910916296
11,0.00963790910916293,0.00963989229723906,0.00963797374116726,0.00963790910916296
12,0.00963790910916293,0.00963840492428438,0.00963792526716415,0.00963790910916296

